HorizANN: Elastically Scaling Vector Search with Ghost Edges

Approximate nearest neighbor search (ANNS) is fundamental to modern data-intensive AI applications such as retrieval-augmented generation, recommendation systems, and semantic search. Among existing indexing methods, graph-based indexes emerge as the state of the art due to their superior recall-throughput tradeoffs. Scaling these indexes to multiple machines requires partitioning the data and building indexes on each. However, when new machines are added or removed, the data must be repartitioned and the indexes reconstructed from scratch, making horizontal scaling costly at billion scale. In this work, we present HorizANN, a distributed graph-based ANNS system that scales horizontally without requiring full index reconstruction. To achieve this, we introduce ghost edges, a mechanism for preserving cross-partition connectivity as partition boundaries change during repartitioning. By reusing the structural information that would otherwise be discarded during repartitioning, HorizANN avoids costly full index reconstruction. As the index grows from 100M vectors on one worker to 1B vectors on ten workers, HorizANN inserts each 100M vectors within 2.5 hours and sustains 3.4--3.5K queries per second at 0.998 Recall@10.

==> data/build_time.csv <==
dataset,sptag,harmony,ours_static,ours_horizontal
SIFT,82,95,45,68
SPACEV,85,92,48,70
GMM-10B,88,98,58,82


==> data/example.txt <==
index index_label label lower_whisker lower_quartile median upper_quartile upper_whisker max
0 0 itsttime 751.0 1387.5 1516.0 132498.0 160936.0 160936
1 1 storesfg 67.0 24677.0 80290.0 82498.0 90339.0 90339
2 2 \textbf{buildats} 843.0 1320.25 2027.5 4849.5 5072.0 210344
3 3 skltweet 1218217.0 1262596.25 1352548.5 1534962.0 1551485.0 1551485
4 4 ai4code 19269909.0 19270560.0 19281434.0 20396989.0 20397220.0 20397220
5 5 agripred 69.0 104.0 129.0 166.0 214.0 214
6 6 msciedaw 79.0 93268.0 165462.0 284259.0 424918.0 424918
7 7 ecomsmph 61.0 736.0 580914.0 1385191.0 1398011.0 34540886

==> data/ghost_edges.csv <==
workers,ghost_pct
1,0.0
2,5.8
3,7.2
4,8.1
5,8.7
6,9.2
7,9.6
8,10.0
9,10.3
10,10.6


==> data/rebalance_recall_comparison.csv <==
workers,ghost_recall,addremove_recall
1,0.950,0.950
2,0.949,0.942
3,0.948,0.938
4,0.949,0.935
5,0.948,0.933
6,0.949,0.931
7,0.948,0.930
8,0.949,0.932
9,0.948,0.931
10,0.949,0.932


==> data/rebalancing.csv <==
scale_event,data_millions,naive_sec,sptag_sec,ours_sec
1to2,200,180,95,12
2to3,300,270,140,18
3to4,400,360,190,24
4to5,500,450,240,30
5to6,600,540,290,36
6to7,700,630,340,42
7to8,800,720,390,48
8to9,900,790,420,52
9to10,1000,850,450,55


==> data/scaleout_gmm10b.csv <==
workers,ours_horizontal,sptag,harmony
1,42000,3500,3000
10,42000,35000,30000
15,62000,51000,44000
20,82000,67000,57000
50,80000,67000,57000
100,80000,67000,57000


==> data/scaleout_sift.csv <==
workers,ours_horizontal,sptag,harmony
1,32000,28000,25000
2,32500,27000,24500
3,33000,26500,24000
4,32500,27000,24500
5,33000,26000,24000
6,32500,27000,24500
7,33000,26500,24000
8,32500,27000,24500
9,33000,26000,24000
10,32500,27000,24500


==> data/scaleout_spacev.csv <==
workers,ours_horizontal,sptag,harmony
1,30000,26000,23000
2,30500,25500,22500
3,31000,25000,22000
4,30500,25500,22500
5,31000,25000,22000
6,30500,25500,22500
7,31000,25000,22000
8,30500,25500,22500
9,31000,25000,22000
10,30500,25500,22500


==> data/search_perf_gmm10b.csv <==
recall,ours_static,ours_horizontal,sptag,harmony
0.80,72000,70000,48000,42000
0.85,65000,63000,42000,36000
0.90,55000,53000,34000,29000
0.95,42000,40000,24000,20000
0.98,26000,24000,14000,11000


==> data/search_perf_sift.csv <==
recall,ours_static,ours_horizontal,sptag,harmony
0.80,58000,56000,42000,38000
0.85,52000,50000,36000,32000
0.90,44000,42000,28000,25000
0.95,32000,30000,18000,16000
0.98,18000,17000,9000,8000


==> data/search_perf_spacev.csv <==
recall,ours_static,ours_horizontal,sptag,harmony
0.80,54000,52000,40000,36000
0.85,48000,46000,34000,30000
0.90,40000,38000,26000,23000
0.95,29000,27000,16000,14000
0.98,16000,15000,8000,7000


==> data/speedup.csv <==
workers,ours_qps,sptag_qps,harmony_qps,ideal_qps
1,8000,6500,5500,8000
2,15200,12000,10000,16000
4,28800,22000,18000,32000
6,41000,32000,26000,48000
8,54000,40000,32000,64000
10,65000,47000,36000,80000


==> data/speedup_sift.csv <==
workers,ours_static,ours_horizontal,sptag,harmony,ideal
1,8000,8000,6500,5500,8000
10,65000,62000,47000,36000,80000
15,92000,87000,66000,50000,120000
20,115000,108000,82000,62000,160000


==> data/speedup_spacev.csv <==
workers,ours_static,ours_horizontal,sptag,harmony,ideal
1,7500,7500,6000,5200,7500
10,61000,58000,44000,34000,75000
15,86000,81000,62000,47000,112500
20,108000,101000,77000,58000,150000


==> figures/1_intro/recall_vs_qa_plot.csv <==
recall,em,f1,precision,ans_recall
1.00,23.2,40.62,50.48,37.21
0.95,21.5,36.81,46.71,33.53
0.90,17.7,32.04,40.42,29.22
0.80,15.1,26.23,32.62,24.03
0.60,8.9,15.11,18.91,13.91
0.40,3.7,7.05,9.03,6.34


==> figures/2_method/neighbor_distribution.csv <==
num_partitions,p5,p10
1,6731,4653
2,2958,3818
3,311,1378
4,0,143
5,0,7
6,0,1


==> figures/exp/index_build/harmony_gmm1b.csv <==
phase,label,worker_count,max_base,build_sec,train_sec,nearest_search_sec,sort_add_sec,add_sec
1,100M,1,100000000,3429.10,475.30,2740.4,61.7627,2804.53
2,200M,2,200000000,9275.04,963.99,7884.52,142.233,8031.32
3,300M,3,300000000,,1467.80,14728.4,,


==> figures/exp/index_build/harmony_sift1b.csv <==
phase,label,worker_count,max_base,build_sec,train_sec,nearest_search_sec,sort_add_sec,add_sec
1,100M,1,100000000,3543.62,475.89,2817.75,61.4722,2881.59
2,200M,2,200000000,9222.59,961.55,7749.7,136.954,7891.41
3,300M,3,300000000,,1475.34,14476.4,,

==> figures/exp/index_build/harmony_spacev1b.csv <==
phase,label,worker_count,max_base,build_sec,train_sec,nearest_search_sec,sort_add_sec,add_sec
1,100M,1,100000000,2753.00,413.77,2152.79,58.7596,2213.72
2,200M,2,200000000,7310.46,838.07,6086.82,130.483,6221.56
3,300M,3,300000000,13032.10,1261.03,11188.5,202.166,11397.63
4,400M,4,400000000,,1684.07,17168.6,,

==> figures/exp/index_build/horizann_gmm1b.csv <==
phase,total_inserted,num_workers_active,insert_ok,insert_attempted,insert_sec,insert_eps,efsearch,router_k,recall,qps,avg_client_ms,search_ok,search_sec,add_worker_ms,add_worker_success,add_worker_message,phase_total_sec,cumulative_insert_sec,cumulative_add_worker_sec,cumulative_total_sec
0,100000000,1,100000000,100000000,4994.34,20022.7,500,10,0.09911,4222.76,1176.93,10000,2.36812,300346.287683,1,Worker added and rebalance completed,5294.69,4994.34,300.346,5294.69
1,200000000,2,100000000,100000000,8319.96,12019.3,500,10,0.19258,5633.49,880.333,10000,1.7751,588613.527490,1,Worker added and rebalance completed,8908.57,13314.3,888.96,14203.3
2,300000000,3,100000000,100000000,7362.92,13581.6,500,10,0.28156,6912.33,716.199,10000,1.44669,663411.180162,1,Worker added and rebalance completed,8026.33,20677.2,1552.37,22229.6
3,400000000,4,100000000,100000000,6989.94,14306.3,500,10,0.36901,8454.99,584.04,10000,1.18273,807442.888565,1,Worker added and rebalance completed,7797.38,27667.2,2359.81,30027
4,500000000,5,100000000,100000000,6301.47,15869.3,500,10,0.45275,9735.93,506.188,10000,1.02712,851302.992250,1,Worker added and rebalance completed,7152.77,33968.6,3211.12,37179.8
5,600000000,6,100000000,100000000,6303.78,15863.5,500,10,0.53514,9680.35,509.348,10000,1.03302,1087787.849970,1,Worker added and rebalance completed,7391.57,40272.4,4298.9,44571.3
6,700000000,7,100000000,100000000,5749.48,17392.9,500,10,0.61478,11856.2,414.496,10000,0.84344,1010911.338998,1,Worker added and rebalance completed,6760.4,46021.9,5309.82,51331.7
7,800000000,8,100000000,100000000,5121.59,19525.2,500,10,0.69113,12496.1,393.056,10000,0.800251,990420.634878,1,Worker added and rebalance completed,6112.01,51143.5,6300.24,57443.7
8,900000000,9,100000000,100000000,5003.22,19987.1,500,10,0.76643,13509.1,363.191,10000,0.740244,1513899.439748,1,Worker added and rebalance completed,6517.12,56146.7,7814.14,63960.8
9,1000000000,10,100000000,100000000,4958.62,20166.9,500,10,0.83944,12609,389.811,10000,0.793084,,,,4958.62,61105.3,7814.14,68919.5


==> figures/exp/index_build/horizann_sift100M.csv <==
phase,total_inserted,num_workers_active,insert_ok,insert_attempted,insert_sec,insert_eps,efsearch,router_k,recall,qps,avg_client_ms,search_ok,search_sec,add_worker_ms,add_worker_success,add_worker_message,phase_total_sec,cumulative_insert_sec,cumulative_add_worker_sec,cumulative_total_sec
0,10000000,1,10000000,10000000,236.799,42229.8,500,10,0.99828,10290.3,482.547,10000,0.971787,26182.510463,1,Worker added and rebalance completed,262.982,236.799,26.1825,262.982
1,20000000,2,10000000,10000000,274.135,36478.4,500,10,0.99519,14320.1,345.43,10000,0.698321,36844.241428,1,Worker added and rebalance completed,310.979,510.934,63.0268,573.961
2,30000000,3,10000000,10000000,255.65,39116,500,10,0.66659,15265.7,309.473,10000,0.655065,58334.309890,1,Worker added and rebalance completed,313.984,766.584,121.361,887.945
3,40000000,4,10000000,10000000,376.172,26583.6,500,10,0.50144,14412,328.694,10000,0.693865,65842.603944,1,Worker added and rebalance completed,442.015,1142.76,187.204,1329.96
4,50000000,5,10000000,10000000,345.2,28968.7,500,10,0.98749,16611.6,297.35,10000,0.601989,64702.679463,1,Worker added and rebalance completed,409.903,1487.96,251.906,1739.86
5,60000000,6,10000000,10000000,333.269,30005.8,500,10,0.82784,17309,271.223,10000,0.577733,67780.507745,1,Worker added and rebalance completed,401.049,1821.22,319.687,2140.91
6,70000000,7,10000000,10000000,340.805,29342.3,500,10,0.71251,18972.5,257.318,10000,0.527078,71460.637157,1,Worker added and rebalance completed,412.266,2162.03,391.147,2553.18
7,80000000,8,10000000,10000000,326.729,30606.4,500,10,0.62681,19444.9,238.902,10000,0.514274,76579.633416,1,Worker added and rebalance completed,403.309,2488.76,467.727,2956.49
8,90000000,9,10000000,10000000,332.663,30060.5,500,10,0.55726,21886.2,222.068,10000,0.456909,79191.406176,1,Worker added and rebalance completed,411.854,2821.42,546.919,3368.34
9,100000000,10,10000000,10000000,333.862,29952.5,500,10,0.97605,23185.5,211.875,10000,0.431304,,,,333.862,3155.28,546.919,3702.2


==> figures/exp/index_build/horizann_sift1b.csv <==
phase,total_inserted,num_workers_active,insert_ok,insert_attempted,insert_sec,insert_eps,efsearch,router_k,recall,qps,avg_client_ms,search_ok,search_sec,add_worker_ms,add_worker_success,add_worker_message,phase_total_sec,cumulative_insert_sec,cumulative_add_worker_sec,cumulative_total_sec
0,100000000,1,100000000,100000000,3368.85,29683.7,500,10,0.99465,6248.81,796.745,10000,1.6003,243550.405552,1,Worker added and rebalance completed,3612.4,3368.85,243.55,3612.4
1,200000000,2,100000000,100000000,3851.63,25963.1,500,10,0.99106,9618.38,516.085,10000,1.03968,376032.749002,1,Worker added and rebalance completed,4227.66,7220.48,619.583,7840.06
2,300000000,3,100000000,100000000,3480.94,28727.8,500,10,0.66734,10511.7,457.491,10000,0.951323,613447.913192,1,Worker added and rebalance completed,4094.39,10701.4,1233.03,11934.5
3,400000000,4,100000000,100000000,5253.27,19035.8,500,10,0.5002,10279.9,467.983,10000,0.97277,722188.825566,1,Worker added and rebalance completed,5975.46,15954.7,1955.22,17909.9
4,500000000,5,100000000,100000000,4626.64,21613.9,500,10,0.98318,13044.1,379.467,10000,0.766629,744121.189085,1,Worker added and rebalance completed,5370.77,20581.3,2699.34,23280.7
5,600000000,6,100000000,100000000,4237.81,23597.1,500,10,0.82707,13719.8,346.861,10000,0.728872,793758.002696,1,Worker added and rebalance completed,5031.57,24819.2,3493.1,28312.3
6,700000000,7,100000000,100000000,4227.57,23654.2,500,10,0.71177,14761.8,320.933,10000,0.677425,760479.156476,1,Worker added and rebalance completed,4988.05,29046.7,4253.58,33300.3
7,800000000,8,100000000,100000000,4107.68,24344.6,500,10,0.62316,14985.9,315.59,10000,0.667294,872699.325209,1,Worker added and rebalance completed,4980.38,33154.4,5126.28,38280.7
8,900000000,9,100000000,100000000,4065.79,24595.4,500,10,0.55496,17396.6,269.283,10000,0.574826,1119778.630694,1,Worker added and rebalance completed,5185.57,37220.2,6246.06,43466.3
9,1000000000,10,100000000,100000000,4094.74,24421.6,500,10,0.97144,17182.3,287.13,10000,0.581994,,,,4094.74,41314.9,6246.06,47561

==> figures/exp/index_build/horizann_spacev1b.csv <==
phase,total_inserted,num_workers_active,insert_ok,insert_attempted,insert_sec,insert_eps,efsearch,router_k,recall,qps,avg_client_ms,search_ok,search_sec,add_worker_ms,add_worker_success,add_worker_message,phase_total_sec,cumulative_insert_sec,cumulative_add_worker_sec,cumulative_total_sec
0,100000000,1,100000000,100000000,2672.07,37424.1,500,10,0.09347,8762.35,563.506,10000,1.14125,283190.810429,1,Worker added and rebalance completed,2955.26,2672.07,283.191,2955.26
1,200000000,2,100000000,100000000,5217.88,19164.9,500,10,0.18428,10859.6,453.214,10000,0.920844,552066.913328,1,Worker added and rebalance completed,5769.95,7889.95,835.258,8725.21
2,300000000,3,100000000,100000000,6225.28,16063.5,500,10,0.27677,12737.1,385.245,10000,0.785107,637928.863518,1,Worker added and rebalance completed,6863.21,14115.2,1473.19,15588.4
3,400000000,4,100000000,100000000,5151.21,19412.9,500,10,0.36631,15318.4,319.117,10000,0.652809,568117.445733,1,Worker added and rebalance completed,5719.33,19266.4,2041.3,21307.7
4,500000000,5,100000000,100000000,5060.15,19762.3,500,10,0.45854,16033.1,304.456,10000,0.62371,835209.324281,1,Worker added and rebalance completed,5895.36,24326.6,2876.51,27203.1
5,600000000,6,100000000,100000000,4871.19,20528.9,500,10,0.54835,17621.6,276.452,10000,0.567486,735019.328855,1,Worker added and rebalance completed,5606.21,29197.8,3611.53,32809.3
6,700000000,7,100000000,100000000,4568.65,21888.3,500,10,0.62993,17251.7,282.424,10000,0.579652,1158067.690438,1,Worker added and rebalance completed,5726.72,33766.4,4769.6,38536
7,800000000,8,100000000,100000000,4545.29,22000.8,500,10,0.70567,19281.2,251.959,10000,0.51864,1462040.368670,1,Worker added and rebalance completed,6007.33,38311.7,6231.64,44543.4
8,900000000,9,100000000,100000000,4595.74,21759.3,500,10,0.78065,19462.7,249.623,10000,0.513802,1108930.713731,1,Worker added and rebalance completed,5704.67,42907.5,7340.57,50248
9,1000000000,10,100000000,100000000,4336.22,23061.6,500,10,0.85356,20939.1,231.61,10000,0.477576,,,,4336.22,47243.7,7340.57,54584.3

==> figures/exp/index_build/spatg_gmm1b.csv <==
phase,worker_id,worker_host,start_vector,phase_vectors,cumulative_vectors,stage_sec,bootstrap_sec,insert_sec,insert_eps,drain_sec,save_sec,index_bytes,phase_total_sec,cumulative_insert_sec,cumulative_total_sec,log_file,csv_file,status
0,1,clnode098.clemson.cloudlab.us,0,100000000,100000000,38,28230.520,98126.172,1019.1,30716.112,18.247,180560302021,98182.419,98126.172,98182.419,sptag_insert_phase0_w1.log,sptag_insert_phase0_w1.csv,done


==> figures/exp/index_build/sptag_sift1b.csv <==
phase,worker_id,worker_host,start_vector,phase_vectors,cumulative_vectors,stage_sec,bootstrap_sec,insert_sec,insert_eps,drain_sec,save_sec,index_bytes,phase_total_sec,cumulative_insert_sec,cumulative_total_sec,log_file,csv_file,status
0,1,clnode098.clemson.cloudlab.us,0,100000000,100000000,38,28136.662,43732.073,2286.7,10404.281,11.301,133126801420,43781.374,43732.073,43781.374,sptag_insert_phase0_w1.log,sptag_insert_phase0_w1.csv,done
1,2,clnode125.clemson.cloudlab.us,100000000,100000000,200000000,38,28736.444,45500.979,2197.8,11505.045,9.956,133142933351,45548.935,89233.052,89330.309,sptag_insert_phase1_w2.log,sptag_insert_phase1_w2.csv,done

==> figures/exp/index_build/sptag_spacev1b.csv <==
phase,worker_id,worker_host,start_vector,phase_vectors,cumulative_vectors,stage_sec,bootstrap_sec,insert_sec,insert_eps,drain_sec,save_sec,index_bytes,phase_total_sec,cumulative_insert_sec,cumulative_total_sec,log_file,csv_file,status
0,1,clnode098.clemson.cloudlab.us,0,100000000,100000000,29,30898.206,40467.165,2471.1,5181.240,9.932,106356329267,40506.097,40467.165,40506.097,sptag_insert_phase0_w1.log,sptag_insert_phase0_w1.csv,done
1,2,clnode125.clemson.cloudlab.us,100000000,100000000,200000000,30,29965.252,39131.865,2555.5,4922.387,9.733,106326386559,39171.598,79599.030,79677.695,sptag_insert_phase1_w2.log,sptag_insert_phase1_w2.csv,done

==> figures/exp/memory/horizann_gmm1b.csv <==
dataset,run_id,phase,total_inserted,workers_active,rss_before_mb,rss_after_mb,ghost_memory_mb,ghost_overhead_pct
GMM1B,20261016_091615,1,200000000,2,125811,142991,17180,13.6554
GMM1B,20261016_091615,2,300000000,3,208527,240107,31580,15.1443
GMM1B,20261016_091615,3,400000000,4,290921,336748,45827,15.7524
GMM1B,20261016_091615,4,500000000,5,401543,461034,59491,14.8156
GMM1B,20261016_091615,5,600000000,6,517313,593776,76463,14.7808
GMM1B,20261016_091615,6,700000000,7,654661,744806,90145,13.7697
GMM1B,20261016_091615,7,800000000,8,797414,898646,101232,12.6950
GMM1B,20261016_091615,8,900000000,9,924461,1040678,116217,12.5713


==> figures/exp/memory/horizann_gmm1b_worker.csv <==
dataset,run_id,phase,worker,rss_mb,peak_mb
GMM1B,20261016_091615,0,1,59959,92488
GMM1B,20261016_091615,1,1,76427,121498
GMM1B,20261016_091615,1,2,66564,101667
GMM1B,20261016_091615,2,1,84377,138011
GMM1B,20261016_091615,2,2,73886,109701
GMM1B,20261016_091615,2,3,81844,127704
GMM1B,20261016_091615,3,1,90216,138011
GMM1B,20261016_091615,3,2,75981,109701
GMM1B,20261016_091615,3,3,90173,139407
GMM1B,20261016_091615,3,4,80378,123617
GMM1B,20261016_091615,4,1,93842,142154
GMM1B,20261016_091615,4,2,81122,117151
GMM1B,20261016_091615,4,3,106584,161544
GMM1B,20261016_091615,4,4,97240,153388
GMM1B,20261016_091615,4,5,82246,129180
GMM1B,20261016_091615,5,1,115166,162711
GMM1B,20261016_091615,5,2,76736,119023
GMM1B,20261016_091615,5,3,129535,209148
GMM1B,20261016_091615,5,4,95126,153388
GMM1B,20261016_091615,5,5,90984,137565
GMM1B,20261016_091615,5,6,86229,130566
GMM1B,20261016_091615,6,1,121728,176068
GMM1B,20261016_091615,6,2,78052,120831
GMM1B,20261016_091615,6,3,143011,209148
GMM1B,20261016_091615,6,4,105613,153388
GMM1B,20261016_091615,6,5,101665,148149
GMM1B,20261016_091615,6,6,102506,148123
GMM1B,20261016_091615,6,7,92231,145736
GMM1B,20261016_091615,7,1,130108,183645
GMM1B,20261016_091615,7,2,83534,123979
GMM1B,20261016_091615,7,3,146515,209148
GMM1B,20261016_091615,7,4,109505,153388
GMM1B,20261016_091615,7,5,117885,167850
GMM1B,20261016_091615,7,6,116282,178538
GMM1B,20261016_091615,7,7,105645,150500
GMM1B,20261016_091615,7,8,89172,135845
GMM1B,20261016_091615,8,1,146226,200205
GMM1B,20261016_091615,8,2,81074,139883
GMM1B,20261016_091615,8,3,131590,209148
GMM1B,20261016_091615,8,4,125287,173171
GMM1B,20261016_091615,8,5,129459,179849
GMM1B,20261016_091615,8,6,125223,200208
GMM1B,20261016_091615,8,7,118159,186263
GMM1B,20261016_091615,8,8,94163,143940
GMM1B,20261016_091615,8,9,89497,172291
GMM1B,20261016_091615,9,1,144356,200205
GMM1B,20261016_091615,9,2,90173,139883
GMM1B,20261016_091615,9,3,121601,209148
GMM1B,20261016_091615,9,4,116343,173171
GMM1B,20261016_091615,9,5,118115,179849
GMM1B,20261016_091615,9,6,131917,200208
GMM1B,20261016_091615,9,7,114200,186263
GMM1B,20261016_091615,9,8,95386,143940
GMM1B,20261016_091615,9,9,96049,172291
GMM1B,20261016_091615,9,10,67253,95211


==> figures/exp/memory/horizann_gmm1b_worker_summary.csv <==
dataset,run_id,phase,workers_active,rss_mean_mb,rss_min_mb,rss_max_mb,peak_mean_mb,peak_min_mb,peak_max_mb
GMM1B,20261016_091615,0,1,59959,59959,59959,92488,92488,92488
GMM1B,20261016_091615,1,2,71496,66564,76427,111582,101667,121498
GMM1B,20261016_091615,2,3,80036,73886,84377,125139,109701,138011
GMM1B,20261016_091615,3,4,84187,75981,90216,127684,109701,139407
GMM1B,20261016_091615,4,5,92207,81122,106584,140683,117151,161544
GMM1B,20261016_091615,5,6,98963,76736,129535,152067,119023,209148
GMM1B,20261016_091615,6,7,106401,78052,143011,157349,120831,209148
GMM1B,20261016_091615,7,8,112331,83534,146515,162862,123979,209148
GMM1B,20261016_091615,8,9,115631,81074,146226,178329,139883,209148
GMM1B,20261016_091615,9,10,109539,67253,144356,170017,95211,209148


==> figures/exp/memory/horizann_sift1b.csv <==
dataset,run_id,phase,total_inserted,workers_active,rss_before_mb,rss_after_mb,ghost_memory_mb,ghost_overhead_pct
SIFT1B,20261014_012854,1,200000000,2,123712,129326,5614,4.5380
SIFT1B,20261014_012854,2,300000000,3,196651,215334,18683,9.5006
SIFT1B,20261014_012854,3,400000000,4,292378,327916,35538,12.1548
SIFT1B,20261014_012854,4,500000000,5,383882,430237,46355,12.0753
SIFT1B,20261014_012854,5,600000000,6,494902,558944,64042,12.9403
SIFT1B,20261014_012854,6,700000000,7,639250,715085,75835,11.8631
SIFT1B,20261014_012854,7,800000000,8,753977,847836,93859,12.4485
SIFT1B,20261014_012854,8,900000000,9,908278,1018102,109824,12.0915


==> figures/exp/memory/horizann_sift1b_worker.csv <==
dataset,run_id,phase,worker,rss_mb,peak_mb
SIFT1B,20261014_012854,0,1,59960,88151
SIFT1B,20261014_012854,1,1,62909,100360
SIFT1B,20261014_012854,1,2,66417,106410
SIFT1B,20261014_012854,2,1,74142,119298
SIFT1B,20261014_012854,2,2,77344,113105
SIFT1B,20261014_012854,2,3,63848,101532
SIFT1B,20261014_012854,3,1,91007,129463
SIFT1B,20261014_012854,3,2,77892,116457
SIFT1B,20261014_012854,3,3,77489,115624
SIFT1B,20261014_012854,3,4,81528,145567
SIFT1B,20261014_012854,4,1,84030,132119
SIFT1B,20261014_012854,4,2,80609,125397
SIFT1B,20261014_012854,4,3,85694,127914
SIFT1B,20261014_012854,4,4,95767,157497
SIFT1B,20261014_012854,4,5,84137,139057
SIFT1B,20261014_012854,5,1,85401,132119
SIFT1B,20261014_012854,5,2,93511,138040
SIFT1B,20261014_012854,5,3,95547,144226
SIFT1B,20261014_012854,5,4,104563,160442
SIFT1B,20261014_012854,5,5,97254,141686
SIFT1B,20261014_012854,5,6,82668,152855
SIFT1B,20261014_012854,6,1,92466,139849
SIFT1B,20261014_012854,6,2,102342,144451
SIFT1B,20261014_012854,6,3,108192,156541
SIFT1B,20261014_012854,6,4,120647,171472
SIFT1B,20261014_012854,6,5,106979,156139
SIFT1B,20261014_012854,6,6,104071,152855
SIFT1B,20261014_012854,6,7,80388,127310
SIFT1B,20261014_012854,7,1,95966,145612
SIFT1B,20261014_012854,7,2,108601,156552
SIFT1B,20261014_012854,7,3,106291,157141
SIFT1B,20261014_012854,7,4,127989,211542
SIFT1B,20261014_012854,7,5,124370,171539
SIFT1B,20261014_012854,7,6,107803,189759
SIFT1B,20261014_012854,7,7,102371,150186
SIFT1B,20261014_012854,7,8,74445,123372
SIFT1B,20261014_012854,8,1,95975,147591
SIFT1B,20261014_012854,8,2,122387,168724
SIFT1B,20261014_012854,8,3,116801,163620
SIFT1B,20261014_012854,8,4,140853,211542
SIFT1B,20261014_012854,8,5,135165,187449
SIFT1B,20261014_012854,8,6,125467,191435
SIFT1B,20261014_012854,8,7,113685,167122
SIFT1B,20261014_012854,8,8,91623,130967
SIFT1B,20261014_012854,8,9,76146,129064
SIFT1B,20261014_012854,9,1,98838,147591
SIFT1B,20261014_012854,9,2,113991,168724
SIFT1B,20261014_012854,9,3,111860,163620
SIFT1B,20261014_012854,9,4,139678,211542
SIFT1B,20261014_012854,9,5,141644,187449
SIFT1B,20261014_012854,9,6,106840,191435
SIFT1B,20261014_012854,9,7,109579,167122
SIFT1B,20261014_012854,9,8,87837,130967
SIFT1B,20261014_012854,9,9,83394,129064
SIFT1B,20261014_012854,9,10,83889,123492


==> figures/exp/memory/horizann_sift1b_worker_summary.csv <==
dataset,run_id,phase,workers_active,rss_mean_mb,rss_min_mb,rss_max_mb,peak_mean_mb,peak_min_mb,peak_max_mb
SIFT1B,20261014_012854,0,1,59960,59960,59960,88151,88151,88151
SIFT1B,20261014_012854,1,2,64663,62909,66417,103385,100360,106410
SIFT1B,20261014_012854,2,3,71778,63848,77344,111312,101532,119298
SIFT1B,20261014_012854,3,4,81979,77489,91007,126778,115624,145567
SIFT1B,20261014_012854,4,5,86047,80609,95767,136397,125397,157497
SIFT1B,20261014_012854,5,6,93157,82668,104563,144895,132119,160442
SIFT1B,20261014_012854,6,7,102155,80388,120647,149802,127310,171472
SIFT1B,20261014_012854,7,8,105980,74445,127989,163213,123372,211542
SIFT1B,20261014_012854,8,9,113122,76146,140853,166390,129064,211542
SIFT1B,20261014_012854,9,10,107755,83394,141644,162101,123492,211542


==> figures/exp/memory/horizann_spacev1b.csv <==
dataset,run_id,phase,total_inserted,workers_active,rss_before_mb,rss_after_mb,ghost_memory_mb,ghost_overhead_pct
SPACEV1B,20261015_131744,1,200000000,2,122980,138935,15955,12.9737
SPACEV1B,20261015_131744,2,300000000,3,205709,232280,26571,12.9168
SPACEV1B,20261015_131744,3,400000000,4,287245,326161,38916,13.5480
SPACEV1B,20261015_131744,4,500000000,5,394236,444917,50681,12.8555
SPACEV1B,20261015_131744,5,600000000,6,509812,571014,61202,12.0048
SPACEV1B,20261015_131744,6,700000000,7,584476,654704,70228,12.0155
SPACEV1B,20261015_131744,7,800000000,8,708622,789226,80604,11.3748
SPACEV1B,20261015_131744,8,900000000,9,845394,938821,93427,11.0513


==> figures/exp/memory/horizann_spacev1b_worker.csv <==
dataset,run_id,phase,worker,rss_mb,peak_mb
SPACEV1B,20261015_131744,0,1,57279,85624
SPACEV1B,20261015_131744,1,1,67534,98131
SPACEV1B,20261015_131744,1,2,71401,104285
SPACEV1B,20261015_131744,2,1,68704,102506
SPACEV1B,20261015_131744,2,2,76903,113549
SPACEV1B,20261015_131744,2,3,86673,133555
SPACEV1B,20261015_131744,3,1,71739,108004
SPACEV1B,20261015_131744,3,2,79145,119711
SPACEV1B,20261015_131744,3,3,95254,146713
SPACEV1B,20261015_131744,3,4,80023,127332
SPACEV1B,20261015_131744,4,1,81220,118687
SPACEV1B,20261015_131744,4,2,88591,130635
SPACEV1B,20261015_131744,4,3,121001,171638
SPACEV1B,20261015_131744,4,4,97823,136557
SPACEV1B,20261015_131744,4,5,56282,93706
SPACEV1B,20261015_131744,5,1,89630,128827
SPACEV1B,20261015_131744,5,2,85807,130635
SPACEV1B,20261015_131744,5,3,135086,184756
SPACEV1B,20261015_131744,5,4,108042,154179
SPACEV1B,20261015_131744,5,5,67166,95680
SPACEV1B,20261015_131744,5,6,85283,131885
SPACEV1B,20261015_131744,6,1,86429,128827
SPACEV1B,20261015_131744,6,2,82234,130635
SPACEV1B,20261015_131744,6,3,127575,200832
SPACEV1B,20261015_131744,6,4,131743,185494
SPACEV1B,20261015_131744,6,5,68316,100168
SPACEV1B,20261015_131744,6,6,93789,150452
SPACEV1B,20261015_131744,6,7,64618,124561
SPACEV1B,20261015_131744,7,1,89280,130407
SPACEV1B,20261015_131744,7,2,81556,130635
SPACEV1B,20261015_131744,7,3,135425,218472
SPACEV1B,20261015_131744,7,4,136924,193583
SPACEV1B,20261015_131744,7,5,73759,112095
SPACEV1B,20261015_131744,7,6,92407,150452
SPACEV1B,20261015_131744,7,7,84440,124561
SPACEV1B,20261015_131744,7,8,95435,191868
SPACEV1B,20261015_131744,8,1,95889,138200
SPACEV1B,20261015_131744,8,2,87703,132160
SPACEV1B,20261015_131744,8,3,138225,218472
SPACEV1B,20261015_131744,8,4,146805,193583
SPACEV1B,20261015_131744,8,5,82529,123778
SPACEV1B,20261015_131744,8,6,97129,164983
SPACEV1B,20261015_131744,8,7,78129,160218
SPACEV1B,20261015_131744,8,8,122923,191868
SPACEV1B,20261015_131744,8,9,89489,127978
SPACEV1B,20261015_131744,9,1,96968,138200
SPACEV1B,20261015_131744,9,2,90676,132160
SPACEV1B,20261015_131744,9,3,133027,218472
SPACEV1B,20261015_131744,9,4,136259,193583
SPACEV1B,20261015_131744,9,5,82241,123778
SPACEV1B,20261015_131744,9,6,97043,164983
SPACEV1B,20261015_131744,9,7,70990,160218
SPACEV1B,20261015_131744,9,8,114764,191868
SPACEV1B,20261015_131744,9,9,85815,127978
SPACEV1B,20261015_131744,9,10,81059,112514


==> figures/exp/memory/horizann_spacev1b_worker_summary.csv <==
dataset,run_id,phase,workers_active,rss_mean_mb,rss_min_mb,rss_max_mb,peak_mean_mb,peak_min_mb,peak_max_mb
SPACEV1B,20261015_131744,0,1,57279,57279,57279,85624,85624,85624
SPACEV1B,20261015_131744,1,2,69468,67534,71401,101208,98131,104285
SPACEV1B,20261015_131744,2,3,77427,68704,86673,116537,102506,133555
SPACEV1B,20261015_131744,3,4,81540,71739,95254,125440,108004,146713
SPACEV1B,20261015_131744,4,5,88983,56282,121001,130245,93706,171638
SPACEV1B,20261015_131744,5,6,95169,67166,135086,137660,95680,184756
SPACEV1B,20261015_131744,6,7,93529,64618,131743,145853,100168,200832
SPACEV1B,20261015_131744,7,8,98653,73759,136924,156509,112095,218472
SPACEV1B,20261015_131744,8,9,104313,78129,146805,161249,123778,218472
SPACEV1B,20261015_131744,9,10,98884,70990,136259,156375,112514,218472


==> figures/exp/rebalancing/horizann_insertion.csv <==
phase,total_inserted,workers_before,workers_after,insert_sec,add_worker_ms,add_worker_success,stage,efsearch,router_k,recall,qps,search_ok,search_failed,avg_batch_ms,max_batch_ms,search_sec,add_worker_start_unix_ms,add_worker_end_unix_ms
0,100000000,1,2,3378.48,245401,1,none,,,,,,,,,,1792688033209,1792688278610
1,200000000,2,3,2805.42,388333,1,none,,,,,,,,,,1792691084032,1792691472365
2,300000000,3,4,3356.07,608247,1,none,,,,,,,,,,1792694828431,1792695436678
3,400000000,4,5,3277.64,721508,1,none,,,,,,,,,,1792698714316,1792699435824
4,500000000,5,6,2975.93,840034,1,before,500,10,0.98375,13986.7,5040000,0,352.32,421.932,360.342,1792702772159,1792703612194
4,500000000,5,6,2975.93,840034,1,during,500,10,0.982884,11707.1,9835000,0,421.859,8389.72,840.088,1792702772159,1792703612194
4,500000000,5,6,2975.93,840034,1,after,500,10,0.978509,15807.3,5695000,0,311.154,470.335,360.276,1792702772159,1792703612194


==> figures/exp/rebalancing/horizann_rebalancing_liveness.csv <==
phase,stage,batch,start_unix_ms,latency_ms,ok,failed,recall
4,before,0,1792702411817,378.652,5000,0,0.98398
4,before,1,1792702412199,355.015,5000,0,0.98352
4,before,2,1792702412559,342.746,5000,0,0.98398
4,before,3,1792702412906,353.201,5000,0,0.98352
4,before,4,1792702413264,341.919,5000,0,0.98398
4,before,5,1792702413612,352.519,5000,0,0.98352
4,before,6,1792702413969,346.137,5000,0,0.98398
4,before,7,1792702414320,349.635,5000,0,0.98352
4,before,8,1792702414675,340.894,5000,0,0.98398
4,before,9,1792702415021,350.784,5000,0,0.98352
4,before,10,1792702415377,350.775,5000,0,0.98398
4,before,11,1792702415733,351.245,5000,0,0.98352
4,before,12,1792702416090,344.186,5000,0,0.98398
4,before,13,1792702416439,355.786,5000,0,0.98352
4,before,14,1792702416800,349.947,5000,0,0.98398
4,before,15,1792702417155,358.817,5000,0,0.98352
4,before,16,1792702417519,350.951,5000,0,0.98398
4,before,17,1792702417875,358.406,5000,0,0.98352
4,before,18,1792702418239,350.784,5000,0,0.98398
4,before,19,1792702418595,353.558,5000,0,0.98352
4,before,20,1792702418953,343.477,5000,0,0.98398
4,before,21,1792702419302,351.201,5000,0,0.98352
4,before,22,1792702419658,341.614,5000,0,0.98398
4,before,23,1792702420005,354.47,5000,0,0.98352
4,before,24,1792702420365,341.946,5000,0,0.98398
4,before,25,1792702420712,354.519,5000,0,0.98352
4,before,26,1792702421071,343.162,5000,0,0.98398
4,before,27,1792702421420,359.892,5000,0,0.98352
4,before,28,1792702421785,344.561,5000,0,0.98398
4,before,29,1792702422134,354.296,5000,0,0.98352
4,before,30,1792702422494,341.9,5000,0,0.98398
4,before,31,1792702422841,354.066,5000,0,0.98352
4,before,32,1792702423200,345.355,5000,0,0.98398
4,before,33,1792702423551,353.456,5000,0,0.98352
4,before,34,1792702423909,345.058,5000,0,0.98398
4,before,35,1792702424259,352.627,5000,0,0.98352
4,before,36,1792702424617,346.377,5000,0,0.98398
4,before,37,1792702424969,352.553,5000,0,0.98352
4,before,38,1792702425326,347.126,5000,0,0.98398
4,before,39,1792702425679,354.429,5000,0,0.98352
4,before,40,1792702426038,352.344,5000,0,0.98398
4,before,41,1792702426396,356.657,5000,0,0.98352
4,before,42,1792702426757,341.282,5000,0,0.98398
4,before,43,1792702427104,352.979,5000,0,0.98352
4,before,44,1792702427462,344.083,5000,0,0.98398
4,before,45,1792702427811,355.778,5000,0,0.98352
4,before,46,1792702428172,347.49,5000,0,0.98398
4,before,47,1792702428525,354.353,5000,0,0.98352
4,before,48,1792702428884,347.192,5000,0,0.98398
4,before,49,1792702429237,352.177,5000,0,0.98352
4,before,50,1792702429594,346.43,5000,0,0.98398
4,before,51,1792702429945,355.061,5000,0,0.98352
4,before,52,1792702430306,341.179,5000,0,0.98398
4,before,53,1792702430652,355.911,5000,0,0.98352
4,before,54,1792702431013,344.658,5000,0,0.98398
4,before,55,1792702431363,354.544,5000,0,0.98352
4,before,56,1792702431722,345.598,5000,0,0.98398
4,before,57,1792702432073,357.963,5000,0,0.98352
4,before,58,1792702432436,341.564,5000,0,0.98398
4,before,59,1792702432783,357.027,5000,0,0.98352
4,before,60,1792702433145,343.608,5000,0,0.98398
4,before,61,1792702433494,355.333,5000,0,0.98352
4,before,62,1792702433854,346.418,5000,0,0.98398
4,before,63,1792702434206,357.044,5000,0,0.98352
4,before,64,1792702434568,344.754,5000,0,0.98398
4,before,65,1792702434918,355.622,5000,0,0.98352
4,before,66,1792702435279,343.902,5000,0,0.98398
4,before,67,1792702435628,354.19,5000,0,0.98352
4,before,68,1792702435987,344.999,5000,0,0.98398
4,before,69,1792702436337,357.226,5000,0,0.98352
4,before,70,1792702436700,343.609,5000,0,0.98398
4,before,71,1792702437048,353.654,5000,0,0.98352
4,before,72,1792702437407,343.5,5000,0,0.98398
4,before,73,1792702437756,357.672,5000,0,0.98352
4,before,74,1792702438119,344.312,5000,0,0.98398
4,before,75,1792702438468,355.254,5000,0,0.98352
4,before,76,1792702438829,348.855,5000,0,0.98398
4,before,77,1792702439183,355.458,5000,0,0.98352
4,before,78,1792702439543,347.874,5000,0,0.98398
4,before,79,1792702439896,353.946,5000,0,0.98352
4,before,80,1792702440255,346.122,5000,0,0.98398
4,before,81,1792702440607,352.562,5000,0,0.98352
4,before,82,1792702440964,346.085,5000,0,0.98398
4,before,83,1792702441315,354.6,5000,0,0.98352
4,before,84,1792702441675,355.748,5000,0,0.98398
4,before,85,1792702442036,350.823,5000,0,0.98352
4,before,86,1792702442392,346.316,5000,0,0.98398
4,before,87,1792702442743,352.59,5000,0,0.98352
4,before,88,1792702443101,348.527,5000,0,0.98398
4,before,89,1792702443455,353.282,5000,0,0.98352
4,before,90,1792702443813,351.625,5000,0,0.98398
4,before,91,1792702444170,353.39,5000,0,0.98352
4,before,92,1792702444528,343.895,5000,0,0.98398
4,before,93,1792702444878,352.434,5000,0,0.98352
4,before,94,1792702445235,350.959,5000,0,0.98398
4,before,95,1792702445591,350.31,5000,0,0.98352
4,before,96,1792702445947,348.139,5000,0,0.98398
4,before,97,1792702446300,356.854,5000,0,0.98352
4,before,98,1792702446662,348.8,5000,0,0.98398
4,before,99,1792702447016,362.782,5000,0,0.98352
4,before,100,1792702447384,345.61,5000,0,0.98398
4,before,101,1792702447735,354.955,5000,0,0.98352
4,before,102,1792702448095,343.271,5000,0,0.98398
4,before,103,1792702448443,357.925,5000,0,0.98352
4,before,104,1792702448806,349.928,5000,0,0.98398
4,before,105,1792702449161,355.295,5000,0,0.98352
4,before,106,1792702449522,341.725,5000,0,0.98398
4,before,107,1792702449869,352.972,5000,0,0.98352
4,before,108,1792702450227,347.697,5000,0,0.98398
4,before,109,1792702450580,353.013,5000,0,0.98352
4,before,110,1792702450938,350.471,5000,0,0.98398
4,before,111,1792702451293,358.308,5000,0,0.98352
4,before,112,1792702451657,344.325,5000,0,0.98398
4,before,113,1792702452006,355.747,5000,0,0.98352
4,before,114,1792702452367,344.819,5000,0,0.98398
4,before,115,1792702452717,361.558,5000,0,0.98352
4,before,116,1792702453084,340.75,5000,0,0.98398
4,before,117,1792702453430,355.32,5000,0,0.98352
4,before,118,1792702453790,346.324,5000,0,0.98398
4,before,119,1792702454142,357.198,5000,0,0.98352
4,before,120,1792702454504,346.395,5000,0,0.98398
4,before,121,1792702454856,358.288,5000,0,0.98352
4,before,122,1792702455219,341.943,5000,0,0.98398
4,before,123,1792702455566,354.582,5000,0,0.98352
4,before,124,1792702455926,342.807,5000,0,0.98398
4,before,125,1792702456274,356.601,5000,0,0.98352
4,before,126,1792702456636,357.505,5000,0,0.98398
4,before,127,1792702456998,357.751,5000,0,0.98352
4,before,128,1792702457361,354.666,5000,0,0.98398
4,before,129,1792702457721,356.569,5000,0,0.98352
4,before,130,1792702458083,346.38,5000,0,0.98398
4,before,131,1792702458434,353.111,5000,0,0.98352
4,before,132,1792702458793,345.473,5000,0,0.98398
4,before,133,1792702459143,355.644,5000,0,0.98352
4,before,134,1792702459504,343.229,5000,0,0.98398
4,before,135,1792702459852,356.547,5000,0,0.98352
4,before,136,1792702460214,346.67,5000,0,0.98398
4,before,137,1792702460566,355.165,5000,0,0.98352
4,before,138,1792702460926,342.567,5000,0,0.98398
4,before,139,1792702461274,356.712,5000,0,0.98352
4,before,140,1792702461636,347.016,5000,0,0.98398
4,before,141,1792702461988,354.183,5000,0,0.98352
4,before,142,1792702462348,346.866,5000,0,0.98398
4,before,143,1792702462700,353.244,5000,0,0.98352
4,before,144,1792702463058,350.576,5000,0,0.98398
4,before,145,1792702463414,355.254,5000,0,0.98352
4,before,146,1792702463774,349.211,5000,0,0.98398
4,before,147,1792702464129,359.617,5000,0,0.98352
4,before,148,1792702464493,349.611,5000,0,0.98398
4,before,149,1792702464848,353.841,5000,0,0.98352
4,before,150,1792702465207,344.868,5000,0,0.98398
4,before,151,1792702465557,353.011,5000,0,0.98352
4,before,152,1792702465915,349.005,5000,0,0.98398
4,before,153,1792702466270,350.003,5000,0,0.98352
4,before,154,1792702466625,353.981,5000,0,0.98398
4,before,155,1792702466984,351.127,5000,0,0.98352
4,before,156,1792702467340,348.109,5000,0,0.98398
4,before,157,1792702467694,352.498,5000,0,0.98352
4,before,158,1792702468051,348.781,5000,0,0.98398
4,before,159,1792702468405,352.809,5000,0,0.98352
4,before,160,1792702468763,346.728,5000,0,0.98398
4,before,161,1792702469115,353.789,5000,0,0.98352
4,before,162,1792702469474,348.241,5000,0,0.98398
4,before,163,1792702469827,353.448,5000,0,0.98352
4,before,164,1792702470186,349.139,5000,0,0.98398
4,before,165,1792702470540,355.535,5000,0,0.98352
4,before,166,1792702470901,347.406,5000,0,0.98398
4,before,167,1792702471254,347.024,5000,0,0.98352
4,before,168,1792702471606,345.351,5000,0,0.98398
4,before,169,1792702471956,353.585,5000,0,0.98352
4,before,170,1792702472315,344.769,5000,0,0.98398
4,before,171,1792702472665,356.391,5000,0,0.98352
4,before,172,1792702473027,346.117,5000,0,0.98398
4,before,173,1792702473378,356.327,5000,0,0.98352
4,before,174,1792702473740,346.822,5000,0,0.98398
4,before,175,1792702474092,356.992,5000,0,0.98352
4,before,176,1792702474454,344.785,5000,0,0.98398
4,before,177,1792702474804,360.743,5000,0,0.98352
4,before,178,1792702475170,348.156,5000,0,0.98398
4,before,179,1792702475523,356.582,5000,0,0.98352
4,before,180,1792702475885,340.655,5000,0,0.98398
4,before,181,1792702476231,355.803,5000,0,0.98352
4,before,182,1792702476592,347.619,5000,0,0.98398
4,before,183,1792702476944,362.441,5000,0,0.98352
4,before,184,1792702477312,346.896,5000,0,0.98398
4,before,185,1792702477664,354.204,5000,0,0.98352
4,before,186,1792702478023,349.974,5000,0,0.98398
4,before,187,1792702478378,356.782,5000,0,0.98352
4,before,188,1792702478740,344.288,5000,0,0.98398
4,before,189,1792702479090,359.048,5000,0,0.98352
4,before,190,1792702479454,347.831,5000,0,0.98398
4,before,191,1792702479807,354.186,5000,0,0.98352
4,before,192,1792702480167,346.027,5000,0,0.98398
4,before,193,1792702480518,357.29,5000,0,0.98352
4,before,194,1792702480880,345.627,5000,0,0.98398
4,before,195,1792702481231,359.446,5000,0,0.98352
4,before,196,1792702481596,344.906,5000,0,0.98398
4,before,197,1792702481946,354.787,5000,0,0.98352
4,before,198,1792702482306,345.798,5000,0,0.98398
4,before,199,1792702482657,352.839,5000,0,0.98352
4,before,200,1792702483015,348.99,5000,0,0.98398
4,before,201,1792702483369,350.74,5000,0,0.98352
4,before,202,1792702483725,348.537,5000,0,0.98398
4,before,203,1792702484079,351.628,5000,0,0.98352
4,before,204,1792702484435,350.587,5000,0,0.98398
4,before,205,1792702484791,351.221,5000,0,0.98352
4,before,206,1792702485148,347.439,5000,0,0.98398
4,before,207,1792702485500,356.078,5000,0,0.98352
4,before,208,1792702485861,349.201,5000,0,0.98398
4,before,209,1792702486216,354.366,5000,0,0.98352
4,before,210,1792702486575,346.894,5000,0,0.98398
4,before,211,1792702486927,350.165,5000,0,0.98352
4,before,212,1792702487283,346.205,5000,0,0.98398
4,before,213,1792702487634,351.112,5000,0,0.98352
4,before,214,1792702487990,347.163,5000,0,0.98398
4,before,215,1792702488343,357.85,5000,0,0.98352
4,before,216,1792702488706,349.475,5000,0,0.98398
4,before,217,1792702489060,341.305,5000,0,0.98352
4,before,218,1792702489407,338.226,5000,0,0.98398
4,before,219,1792702489750,351.65,5000,0,0.98352
4,before,220,1792702490107,346.675,5000,0,0.98398
4,before,221,1792702490459,351.564,5000,0,0.98352
4,before,222,1792702490816,348.564,5000,0,0.98398
4,before,223,1792702491169,353.007,5000,0,0.98352
4,before,224,1792702491528,343.695,5000,0,0.98398
4,before,225,1792702491876,358.41,5000,0,0.98352
4,before,226,1792702492240,346.917,5000,0,0.98398
4,before,227,1792702492592,355.049,5000,0,0.98352
4,before,228,1792702492952,345.256,5000,0,0.98398
4,before,229,1792702493303,355.635,5000,0,0.98352
4,before,230,1792702493664,342.175,5000,0,0.98398
4,before,231,1792702494011,352.445,5000,0,0.98352
4,before,232,1792702494369,345.728,5000,0,0.98398
4,before,233,1792702494719,356.948,5000,0,0.98352
4,before,234,1792702495082,339.321,5000,0,0.98398
4,before,235,1792702495426,359.498,5000,0,0.98352
4,before,236,1792702495791,344.542,5000,0,0.98398
4,before,237,1792702496140,354.747,5000,0,0.98352
4,before,238,1792702496500,342.536,5000,0,0.98398
4,before,239,1792702496848,358.64,5000,0,0.98352
4,before,240,1792702497212,350.727,5000,0,0.98398
4,before,241,1792702497568,360.096,5000,0,0.98352
4,before,242,1792702497933,344.55,5000,0,0.98398
4,before,243,1792702498283,358.732,5000,0,0.98352
4,before,244,1792702498647,345.515,5000,0,0.98398
4,before,245,1792702498997,356.47,5000,0,0.98352
4,before,246,1792702499359,343.326,5000,0,0.98398
4,before,247,1792702499707,360.23,5000,0,0.98352
4,before,248,1792702500073,345.523,5000,0,0.98398
4,before,249,1792702500423,358.496,5000,0,0.98352
4,before,250,1792702500787,344.322,5000,0,0.98398
4,before,251,1792702501137,353.215,5000,0,0.98352
4,before,252,1792702501495,345.126,5000,0,0.98398
4,before,253,1792702501845,350.537,5000,0,0.98352
4,before,254,1792702502201,344.03,5000,0,0.98398
4,before,255,1792702502550,349.657,5000,0,0.98352
4,before,256,1792702502905,346.045,5000,0,0.98398
4,before,257,1792702503256,348.105,5000,0,0.98352
4,before,258,1792702503610,345.13,5000,0,0.98398
4,before,259,1792702503960,352.017,5000,0,0.98352
4,before,260,1792702504317,344.874,5000,0,0.98398
4,before,261,1792702504667,350.904,5000,0,0.98352
4,before,262,1792702505023,351.702,5000,0,0.98398
4,before,263,1792702505380,350.725,5000,0,0.98352
4,before,264,1792702505736,348.263,5000,0,0.98398
4,before,265,1792702506089,350.826,5000,0,0.98352
4,before,266,1792702506445,343.287,5000,0,0.98398
4,before,267,1792702506794,349.33,5000,0,0.98352
4,before,268,1792702507148,344.783,5000,0,0.98398
4,before,269,1792702507498,350.012,5000,0,0.98352
4,before,270,1792702507854,347.171,5000,0,0.98398
4,before,271,1792702508206,350.188,5000,0,0.98352
4,before,272,1792702508561,347.343,5000,0,0.98398
4,before,273,1792702508914,347.989,5000,0,0.98352
4,before,274,1792702509267,345.586,5000,0,0.98398
4,before,275,1792702509618,352.549,5000,0,0.98352
4,before,276,1792702509975,344.937,5000,0,0.98398
4,before,277,1792702510325,354.401,5000,0,0.98352
4,before,278,1792702510685,347.179,5000,0,0.98398
4,before,279,1792702511037,352.926,5000,0,0.98352
4,before,280,1792702511395,349.292,5000,0,0.98398
4,before,281,1792702511750,355.894,5000,0,0.98352
4,before,282,1792702512111,346.713,5000,0,0.98398
4,before,283,1792702512463,358.546,5000,0,0.98352
4,before,284,1792702512827,346.709,5000,0,0.98398
4,before,285,1792702513178,356.816,5000,0,0.98352
4,before,286,1792702513540,347.527,5000,0,0.98398
4,before,287,1792702513893,355.135,5000,0,0.98352
4,before,288,1792702514253,347.391,5000,0,0.98398
4,before,289,1792702514606,353.517,5000,0,0.98352
4,before,290,1792702514965,346.188,5000,0,0.98398
4,before,291,1792702515316,357.095,5000,0,0.98352
4,before,292,1792702515678,349.353,5000,0,0.98398
4,before,293,1792702516033,353.964,5000,0,0.98352
4,before,294,1792702516392,340.982,5000,0,0.98398
4,before,295,1792702516738,356.352,5000,0,0.98352
4,before,296,1792702517099,339.915,5000,0,0.98398
4,before,297,1792702517445,351.942,5000,0,0.98352
4,before,298,1792702517802,343.62,5000,0,0.98398
4,before,299,1792702518150,352.139,5000,0,0.98352
4,before,300,1792702518508,344.92,5000,0,0.98398
4,before,301,1792702518858,352.455,5000,0,0.98352
4,before,302,1792702519215,347.044,5000,0,0.98398
4,before,303,1792702519568,351.296,5000,0,0.98352
4,before,304,1792702519924,344.69,5000,0,0.98398
4,before,305,1792702520274,353.661,5000,0,0.98352
4,before,306,1792702520633,350.944,5000,0,0.98398
4,before,307,1792702520989,355.547,5000,0,0.98352
4,before,308,1792702521350,340.828,5000,0,0.98398
4,before,309,1792702521696,358.977,5000,0,0.98352
4,before,310,1792702522060,354.756,5000,0,0.98398
4,before,311,1792702522420,354.417,5000,0,0.98352
4,before,312,1792702522779,345.517,5000,0,0.98398
4,before,313,1792702523130,353.274,5000,0,0.98352
4,before,314,1792702523489,352.979,5000,0,0.98398
4,before,315,1792702523847,353.967,5000,0,0.98352
4,before,316,1792702524206,346.374,5000,0,0.98398
4,before,317,1792702524557,355.832,5000,0,0.98352
4,before,318,1792702524918,347.683,5000,0,0.98398
4,before,319,1792702525271,353.923,5000,0,0.98352
4,before,320,1792702525630,352.249,5000,0,0.98398
4,before,321,1792702525988,354.106,5000,0,0.98352
4,before,322,1792702526347,345.611,5000,0,0.98398
4,before,323,1792702526698,353.939,5000,0,0.98352
4,before,324,1792702527057,349.158,5000,0,0.98398
4,before,325,1792702527411,351.001,5000,0,0.98352
4,before,326,1792702527767,350.596,5000,0,0.98398
4,before,327,1792702528123,352.747,5000,0,0.98352
4,before,328,1792702528481,365.327,5000,0,0.98398
4,before,329,1792702528851,355.693,5000,0,0.98352
4,before,330,1792702529212,346.875,5000,0,0.98398
4,before,331,1792702529564,355.084,5000,0,0.98352
4,before,332,1792702529925,344.015,5000,0,0.98398
4,before,333,1792702530274,353.405,5000,0,0.98352
4,before,334,1792702530632,348.978,5000,0,0.98398
4,before,335,1792702530987,356.266,5000,0,0.98352
4,before,336,1792702531348,354.114,5000,0,0.98398
4,before,337,1792702531707,358.939,5000,0,0.98352
4,before,338,1792702532071,350.133,5000,0,0.98398
4,before,339,1792702532427,352.667,5000,0,0.98352
4,before,340,1792702532785,351.528,5000,0,0.98398
4,before,341,1792702533141,358.836,5000,0,0.98352
4,before,342,1792702533505,348.388,5000,0,0.98398
4,before,343,1792702533859,354.392,5000,0,0.98352
4,before,344,1792702534218,352.936,5000,0,0.98398
4,before,345,1792702534577,352.572,5000,0,0.98352
4,before,346,1792702534934,351.262,5000,0,0.98398
4,before,347,1792702535291,353.287,5000,0,0.98352
4,before,348,1792702535649,353.047,5000,0,0.98398
4,before,349,1792702536007,355.972,5000,0,0.98352
4,before,350,1792702536369,347.197,5000,0,0.98398
4,before,351,1792702536721,354.283,5000,0,0.98352
4,before,352,1792702537080,347.196,5000,0,0.98398
4,before,353,1792702537433,352.155,5000,0,0.98352
4,before,354,1792702537790,345.355,5000,0,0.98398
4,before,355,1792702538141,354.519,5000,0,0.98352
4,before,356,1792702538500,346.605,5000,0,0.98398
4,before,357,1792702538852,351.88,5000,0,0.98352
4,before,358,1792702539209,343.982,5000,0,0.98398
4,before,359,1792702539558,355.498,5000,0,0.98352
4,before,360,1792702539919,348.767,5000,0,0.98398
4,before,361,1792702540273,351.365,5000,0,0.98352
4,before,362,1792702540630,348.918,5000,0,0.98398
4,before,363,1792702540984,359.298,5000,0,0.98352
4,before,364,1792702541348,348.24,5000,0,0.98398
4,before,365,1792702541701,352.072,5000,0,0.98352
4,before,366,1792702542059,347.917,5000,0,0.98398
4,before,367,1792702542412,354.615,5000,0,0.98352
4,before,368,1792702542772,348.379,5000,0,0.98398
4,before,369,1792702543125,361.948,5000,0,0.98352
4,before,370,1792702543492,343.808,5000,0,0.98398
4,before,371,1792702543841,353.363,5000,0,0.98352
4,before,372,1792702544200,348.351,5000,0,0.98398
4,before,373,1792702544553,351.669,5000,0,0.98352
4,before,374,1792702544910,350.325,5000,0,0.98398
4,before,375,1792702545266,349.656,5000,0,0.98352
4,before,376,1792702545620,344.893,5000,0,0.98398
4,before,377,1792702545971,361.624,5000,0,0.98352
4,before,378,1792702546337,365.135,5000,0,0.98398
4,before,379,1792702546708,351.075,5000,0,0.98352
4,before,380,1792702547064,346.669,5000,0,0.98398
4,before,381,1792702547416,359.35,5000,0,0.98352
4,before,382,1792702547780,342.896,5000,0,0.98398
4,before,383,1792702548128,349.157,5000,0,0.98352
4,before,384,1792702548483,345.293,5000,0,0.98398
4,before,385,1792702548833,354.337,5000,0,0.98352
4,before,386,1792702549193,347.382,5000,0,0.98398
4,before,387,1792702549545,356.351,5000,0,0.98352
4,before,388,1792702549907,350.013,5000,0,0.98398
4,before,389,1792702550262,354.597,5000,0,0.98352
4,before,390,1792702550622,373.394,5000,0,0.98398
4,before,391,1792702551000,358.893,5000,0,0.98352
4,before,392,1792702551364,350.953,5000,0,0.98398
4,before,393,1792702551720,355.16,5000,0,0.98352
4,before,394,1792702552081,365.58,5000,0,0.98398
4,before,395,1792702552452,356.408,5000,0,0.98352
4,before,396,1792702552813,346.501,5000,0,0.98398
4,before,397,1792702553165,349.155,5000,0,0.98352
4,before,398,1792702553519,352.135,5000,0,0.98398
4,before,399,1792702553877,353.449,5000,0,0.98352
4,before,400,1792702554235,348.437,5000,0,0.98398
4,before,401,1792702554589,354.421,5000,0,0.98352
4,before,402,1792702554948,348.99,5000,0,0.98398
4,before,403,1792702555303,359.472,5000,0,0.98352
4,before,404,1792702555667,372.281,5000,0,0.98398
4,before,405,1792702556045,354.036,5000,0,0.98352
4,before,406,1792702556404,341.775,5000,0,0.98398
4,before,407,1792702556751,360.204,5000,0,0.98352
4,before,408,1792702557116,343.142,5000,0,0.98398
4,before,409,1792702557464,356.466,5000,0,0.98352
4,before,410,1792702557826,363.094,5000,0,0.98398
4,before,411,1792702558194,352.426,5000,0,0.98352
4,before,412,1792702558552,367.019,5000,0,0.98398
4,before,413,1792702558924,356.65,5000,0,0.98352
4,before,414,1792702559286,344.26,5000,0,0.98398
4,before,415,1792702559635,356.736,5000,0,0.98352
4,before,416,1792702559997,343.927,5000,0,0.98398
4,before,417,1792702560346,357.056,5000,0,0.98352
4,before,418,1792702560709,346.732,5000,0,0.98398
4,before,419,1792702561060,353.704,5000,0,0.98352
4,before,420,1792702561419,344.443,5000,0,0.98398
4,before,421,1792702561769,357.589,5000,0,0.98352
4,before,422,1792702562132,344.192,5000,0,0.98398
4,before,423,1792702562481,347.271,5000,0,0.98352
4,before,424,1792702562834,351.077,5000,0,0.98398
4,before,425,1792702563190,357.468,5000,0,0.98352
4,before,426,1792702563552,350.209,5000,0,0.98398
4,before,427,1792702563908,353.472,5000,0,0.98352
4,before,428,1792702564266,350.368,5000,0,0.98398
4,before,429,1792702564622,354.248,5000,0,0.98352
4,before,430,1792702564981,347.885,5000,0,0.98398
4,before,431,1792702565335,360.209,5000,0,0.98352
4,before,432,1792702565700,339.501,5000,0,0.98398
4,before,433,1792702566045,348.337,5000,0,0.98352
4,before,434,1792702566398,355.141,5000,0,0.98398
4,before,435,1792702566758,360.498,5000,0,0.98352
4,before,436,1792702567124,342.381,5000,0,0.98398
4,before,437,1792702567472,356.4,5000,0,0.98352
4,before,438,1792702567833,347.041,5000,0,0.98398
4,before,439,1792702568185,355.377,5000,0,0.98352
4,before,440,1792702568546,344.192,5000,0,0.98398
4,before,441,1792702568895,358.708,5000,0,0.98352
4,before,442,1792702569259,345.921,5000,0,0.98398
4,before,443,1792702569610,357.633,5000,0,0.98352
4,before,444,1792702569973,344.583,5000,0,0.98398
4,before,445,1792702570323,354.596,5000,0,0.98352
4,before,446,1792702570683,347.568,5000,0,0.98398
4,before,447,1792702571035,355.757,5000,0,0.98352
4,before,448,1792702571396,345.332,5000,0,0.98398
4,before,449,1792702571747,360.903,5000,0,0.98352
4,before,450,1792702572113,346.146,5000,0,0.98398
4,before,451,1792702572464,353.227,5000,0,0.98352
4,before,452,1792702572823,345.193,5000,0,0.98398
4,before,453,1792702573173,355.802,5000,0,0.98352
4,before,454,1792702573534,347.054,5000,0,0.98398
4,before,455,1792702573886,359.347,5000,0,0.98352
4,before,456,1792702574251,345.927,5000,0,0.98398
4,before,457,1792702574602,357.922,5000,0,0.98352
4,before,458,1792702574965,343.324,5000,0,0.98398
4,before,459,1792702575313,352.761,5000,0,0.98352
4,before,460,1792702575671,352.016,5000,0,0.98398
4,before,461,1792702576029,355.15,5000,0,0.98352
4,before,462,1792702576389,361.612,5000,0,0.98398
4,before,463,1792702576756,355.902,5000,0,0.98352
4,before,464,1792702577117,362.853,5000,0,0.98398
4,before,465,1792702577485,356.096,5000,0,0.98352
4,before,466,1792702577846,349.57,5000,0,0.98398
4,before,467,1792702578201,354.934,5000,0,0.98352
4,before,468,1792702578561,348.775,5000,0,0.98398
4,before,469,1792702578915,355.207,5000,0,0.98352
4,before,470,1792702579275,347.441,5000,0,0.98398
4,before,471,1792702579628,357.081,5000,0,0.98352
4,before,472,1792702579990,346.457,5000,0,0.98398
4,before,473,1792702580342,356.826,5000,0,0.98352
4,before,474,1792702580704,339.801,5000,0,0.98398
4,before,475,1792702581049,357.643,5000,0,0.98352
4,before,476,1792702581411,351.132,5000,0,0.98398
4,before,477,1792702581768,357.992,5000,0,0.98352
4,before,478,1792702582131,343.195,5000,0,0.98398
4,before,479,1792702582479,356.879,5000,0,0.98352
4,before,480,1792702582841,344.086,5000,0,0.98398
4,before,481,1792702583191,359.479,5000,0,0.98352
4,before,482,1792702583555,356.346,5000,0,0.98398
4,before,483,1792702583917,355.502,5000,0,0.98352
4,before,484,1792702584278,347.039,5000,0,0.98398
4,before,485,1792702584630,358.393,5000,0,0.98352
4,before,486,1792702584993,357.877,5000,0,0.98398
4,before,487,1792702585356,359.483,5000,0,0.98352
4,before,488,1792702585721,339.304,5000,0,0.98398
4,before,489,1792702586066,352.057,5000,0,0.98352
4,before,490,1792702586423,346.656,5000,0,0.98398
4,before,491,1792702586775,351.249,5000,0,0.98352
4,before,492,1792702587131,345.523,5000,0,0.98398
4,before,493,1792702587482,362.44,5000,0,0.98352
4,before,494,1792702587849,343.993,5000,0,0.98398
4,before,495,1792702588199,354.165,5000,0,0.98352
4,before,496,1792702588558,341.426,5000,0,0.98398
4,before,497,1792702588905,358.44,5000,0,0.98352
4,before,498,1792702589268,345.68,5000,0,0.98398
4,before,499,1792702589619,352.93,5000,0,0.98352
4,before,500,1792702589977,345.02,5000,0,0.98398
4,before,501,1792702590327,353.117,5000,0,0.98352
4,before,502,1792702590686,348.365,5000,0,0.98398
4,before,503,1792702591039,354.205,5000,0,0.98352
4,before,504,1792702591399,347.191,5000,0,0.98398
4,before,505,1792702591751,352.774,5000,0,0.98352
4,before,506,1792702592109,343.803,5000,0,0.98398
4,before,507,1792702592458,358.31,5000,0,0.98352
4,before,508,1792702592821,347.682,5000,0,0.98398
4,before,509,1792702593174,354.099,5000,0,0.98352
4,before,510,1792702593533,341.869,5000,0,0.98398
4,before,511,1792702593880,353.226,5000,0,0.98352
4,before,512,1792702594239,345.246,5000,0,0.98398
4,before,513,1792702594589,353.282,5000,0,0.98352
4,before,514,1792702594948,342.1,5000,0,0.98398
4,before,515,1792702595295,352.439,5000,0,0.98352
4,before,516,1792702595653,347.709,5000,0,0.98398
4,before,517,1792702596005,354.613,5000,0,0.98352
4,before,518,1792702596365,347.796,5000,0,0.98398
4,before,519,1792702596718,354.882,5000,0,0.98352
4,before,520,1792702597078,346.418,5000,0,0.98398
4,before,521,1792702597430,354.202,5000,0,0.98352
4,before,522,1792702597789,345.922,5000,0,0.98398
4,before,523,1792702598140,355.485,5000,0,0.98352
4,before,524,1792702598501,342.306,5000,0,0.98398
4,before,525,1792702598848,354.078,5000,0,0.98352
4,before,526,1792702599208,343.989,5000,0,0.98398
4,before,527,1792702599557,351.76,5000,0,0.98352
4,before,528,1792702599914,346.503,5000,0,0.98398
4,before,529,1792702600265,350.301,5000,0,0.98352
4,before,530,1792702600621,347.548,5000,0,0.98398
4,before,531,1792702600974,355.563,5000,0,0.98352
4,before,532,1792702601334,351.939,5000,0,0.98398
4,before,533,1792702601692,352.681,5000,0,0.98352
4,before,534,1792702602049,345.873,5000,0,0.98398
4,before,535,1792702602400,353.941,5000,0,0.98352
4,before,536,1792702602759,349.81,5000,0,0.98398
4,before,537,1792702603114,354.141,5000,0,0.98352
4,before,538,1792702603474,345.18,5000,0,0.98398
4,before,539,1792702603824,354.328,5000,0,0.98352
4,before,540,1792702604184,348.937,5000,0,0.98398
4,before,541,1792702604538,355.452,5000,0,0.98352
4,before,542,1792702604898,349.571,5000,0,0.98398
4,before,543,1792702605253,354.238,5000,0,0.98352
4,before,544,1792702605612,350.694,5000,0,0.98398
4,before,545,1792702605968,354.851,5000,0,0.98352
4,before,546,1792702606328,345.994,5000,0,0.98398
4,before,547,1792702606679,354.084,5000,0,0.98352
4,before,548,1792702607039,347.624,5000,0,0.98398
4,before,549,1792702607391,357.265,5000,0,0.98352
4,before,550,1792702607754,341.428,5000,0,0.98398
4,before,551,1792702608100,351.073,5000,0,0.98352
4,before,552,1792702608457,346.904,5000,0,0.98398
4,before,553,1792702608809,353.921,5000,0,0.98352
4,before,554,1792702609168,349.343,5000,0,0.98398
4,before,555,1792702609522,353.602,5000,0,0.98352
4,before,556,1792702609881,358.044,5000,0,0.98398
4,before,557,1792702610244,356.52,5000,0,0.98352
4,before,558,1792702610606,347.739,5000,0,0.98398
4,before,559,1792702610959,354.197,5000,0,0.98352
4,before,560,1792702611318,345.883,5000,0,0.98398
4,before,561,1792702611669,360.494,5000,0,0.98352
4,before,562,1792702612035,345.344,5000,0,0.98398
4,before,563,1792702612385,350.504,5000,0,0.98352
4,before,564,1792702612741,348.683,5000,0,0.98398
4,before,565,1792702613095,355.514,5000,0,0.98352
4,before,566,1792702613455,347.464,5000,0,0.98398
4,before,567,1792702613808,358.783,5000,0,0.98352
4,before,568,1792702614172,347.911,5000,0,0.98398
4,before,569,1792702614525,352.742,5000,0,0.98352
4,before,570,1792702614883,347.096,5000,0,0.98398
4,before,571,1792702615235,355.753,5000,0,0.98352
4,before,572,1792702615596,353.655,5000,0,0.98398
4,before,573,1792702615955,359.657,5000,0,0.98352
4,before,574,1792702616320,352.403,5000,0,0.98398
4,before,575,1792702616677,354.655,5000,0,0.98352
4,before,576,1792702617037,349.063,5000,0,0.98398
4,before,577,1792702617391,349.49,5000,0,0.98352
4,before,578,1792702617746,347.51,5000,0,0.98398
4,before,579,1792702618098,354.971,5000,0,0.98352
4,before,580,1792702618459,350.334,5000,0,0.98398
4,before,581,1792702618814,355.477,5000,0,0.98352
4,before,582,1792702619175,348.485,5000,0,0.98398
4,before,583,1792702619528,356.231,5000,0,0.98352
4,before,584,1792702619890,346.722,5000,0,0.98398
4,before,585,1792702620242,354.727,5000,0,0.98352
4,before,586,1792702620601,348.925,5000,0,0.98398
4,before,587,1792702620955,355.673,5000,0,0.98352
4,before,588,1792702621316,343.2,5000,0,0.98398
4,before,589,1792702621665,356.914,5000,0,0.98352
4,before,590,1792702622027,348.412,5000,0,0.98398
4,before,591,1792702622380,354.207,5000,0,0.98352
4,before,592,1792702622740,346.063,5000,0,0.98398
4,before,593,1792702623091,357.478,5000,0,0.98352
4,before,594,1792702623453,344.404,5000,0,0.98398
4,before,595,1792702623803,353.741,5000,0,0.98352
4,before,596,1792702624162,349.427,5000,0,0.98398
4,before,597,1792702624516,357.011,5000,0,0.98352
4,before,598,1792702624878,343.994,5000,0,0.98398
4,before,599,1792702625228,350.278,5000,0,0.98352
4,before,600,1792702625583,346.444,5000,0,0.98398
4,before,601,1792702625935,359.839,5000,0,0.98352
4,before,602,1792702626300,348.263,5000,0,0.98398
4,before,603,1792702626653,357.862,5000,0,0.98352
4,before,604,1792702627016,347.228,5000,0,0.98398
4,before,605,1792702627368,357.794,5000,0,0.98352
4,before,606,1792702627731,344.115,5000,0,0.98398
4,before,607,1792702628081,361.253,5000,0,0.98352
4,before,608,1792702628447,344.018,5000,0,0.98398
4,before,609,1792702628796,360.386,5000,0,0.98352
4,before,610,1792702629162,342.766,5000,0,0.98398
4,before,611,1792702629510,359.059,5000,0,0.98352
4,before,612,1792702629874,352.142,5000,0,0.98398
4,before,613,1792702630231,359.006,5000,0,0.98352
4,before,614,1792702630595,360.865,5000,0,0.98398
4,before,615,1792702630961,357.239,5000,0,0.98352
4,before,616,1792702631324,360.315,5000,0,0.98398
4,before,617,1792702631689,358.472,5000,0,0.98352
4,before,618,1792702632053,363.26,5000,0,0.98398
4,before,619,1792702632421,359.239,5000,0,0.98352
4,before,620,1792702632786,353.79,5000,0,0.98398
4,before,621,1792702633145,361.615,5000,0,0.98352
4,before,622,1792702633511,351.836,5000,0,0.98398
4,before,623,1792702633868,358.509,5000,0,0.98352
4,before,624,1792702634232,349.62,5000,0,0.98398
4,before,625,1792702634587,358.343,5000,0,0.98352
4,before,626,1792702634950,348.523,5000,0,0.98398
4,before,627,1792702635304,355.352,5000,0,0.98352
4,before,628,1792702635664,348.067,5000,0,0.98398
4,before,629,1792702636018,358.019,5000,0,0.98352
4,before,630,1792702636381,345.897,5000,0,0.98398
4,before,631,1792702636732,354.476,5000,0,0.98352
4,before,632,1792702637091,349.503,5000,0,0.98398
4,before,633,1792702637446,355.759,5000,0,0.98352
4,before,634,1792702637807,345.545,5000,0,0.98398
4,before,635,1792702638158,356.536,5000,0,0.98352
4,before,636,1792702638519,348.838,5000,0,0.98398
4,before,637,1792702638873,359.183,5000,0,0.98352
4,before,638,1792702639238,354.648,5000,0,0.98398
4,before,639,1792702639598,357.129,5000,0,0.98352
4,before,640,1792702639960,345.679,5000,0,0.98398
4,before,641,1792702640311,352.705,5000,0,0.98352
4,before,642,1792702640669,353.073,5000,0,0.98398
4,before,643,1792702641027,352.011,5000,0,0.98352
4,before,644,1792702641384,346.933,5000,0,0.98398
4,before,645,1792702641736,352.81,5000,0,0.98352
4,before,646,1792702642094,345.733,5000,0,0.98398
4,before,647,1792702642445,353.877,5000,0,0.98352
4,before,648,1792702642804,351.294,5000,0,0.98398
4,before,649,1792702643160,354.345,5000,0,0.98352
4,before,650,1792702643520,345.703,5000,0,0.98398
4,before,651,1792702643871,352.665,5000,0,0.98352
4,before,652,1792702644229,348.022,5000,0,0.98398
4,before,653,1792702644582,350.624,5000,0,0.98352
4,before,654,1792702644938,350.213,5000,0,0.98398
4,before,655,1792702645293,352.897,5000,0,0.98352
4,before,656,1792702645651,350.738,5000,0,0.98398
4,before,657,1792702646007,347.012,5000,0,0.98352
4,before,658,1792702646359,349.605,5000,0,0.98398
4,before,659,1792702646714,352.827,5000,0,0.98352
4,before,660,1792702647072,348.839,5000,0,0.98398
4,before,661,1792702647426,354.085,5000,0,0.98352
4,before,662,1792702647785,349.671,5000,0,0.98398
4,before,663,1792702648140,360.075,5000,0,0.98352
4,before,664,1792702648505,346.87,5000,0,0.98398
4,before,665,1792702648857,350.881,5000,0,0.98352
4,before,666,1792702649213,354.047,5000,0,0.98398
4,before,667,1792702649573,353.307,5000,0,0.98352
4,before,668,1792702649931,352.009,5000,0,0.98398
4,before,669,1792702650288,353.68,5000,0,0.98352
4,before,670,1792702650647,354.516,5000,0,0.98398
4,before,671,1792702651007,351.042,5000,0,0.98352
4,before,672,1792702651363,350.239,5000,0,0.98398
4,before,673,1792702651718,354.856,5000,0,0.98352
4,before,674,1792702652078,352.917,5000,0,0.98398
4,before,675,1792702652436,352.097,5000,0,0.98352
4,before,676,1792702652794,351.877,5000,0,0.98398
4,before,677,1792702653151,353.914,5000,0,0.98352
4,before,678,1792702653510,346.681,5000,0,0.98398
4,before,679,1792702653862,353.602,5000,0,0.98352
4,before,680,1792702654220,351.733,5000,0,0.98398
4,before,681,1792702654577,353.182,5000,0,0.98352
4,before,682,1792702654936,350.81,5000,0,0.98398
4,before,683,1792702655292,355.027,5000,0,0.98352
4,before,684,1792702655652,349.621,5000,0,0.98398
4,before,685,1792702656007,356.66,5000,0,0.98352
4,before,686,1792702656368,343.316,5000,0,0.98398
4,before,687,1792702656717,357.653,5000,0,0.98352
4,before,688,1792702657080,347.49,5000,0,0.98398
4,before,689,1792702657432,357.194,5000,0,0.98352
4,before,690,1792702657795,345.604,5000,0,0.98398
4,before,691,1792702658145,358.201,5000,0,0.98352
4,before,692,1792702658509,349.83,5000,0,0.98398
4,before,693,1792702658864,356.09,5000,0,0.98352
4,before,694,1792702659225,349.127,5000,0,0.98398
4,before,695,1792702659579,360.862,5000,0,0.98352
4,before,696,1792702659945,346.602,5000,0,0.98398
4,before,697,1792702660297,359.595,5000,0,0.98352
4,before,698,1792702660662,351.502,5000,0,0.98398
4,before,699,1792702661019,355.978,5000,0,0.98352
4,before,700,1792702661380,351.337,5000,0,0.98398
4,before,701,1792702661736,355.139,5000,0,0.98352
4,before,702,1792702662097,350.02,5000,0,0.98398
4,before,703,1792702662452,359.326,5000,0,0.98352
4,before,704,1792702662816,349.804,5000,0,0.98398
4,before,705,1792702663171,357.465,5000,0,0.98352
4,before,706,1792702663534,353.72,5000,0,0.98398
4,before,707,1792702663893,363.986,5000,0,0.98352
4,before,708,1792702664262,350.09,5000,0,0.98398
4,before,709,1792702664617,355.57,5000,0,0.98352
4,before,710,1792702664978,350.486,5000,0,0.98398
4,before,711,1792702665334,359.824,5000,0,0.98352
4,before,712,1792702665699,346.363,5000,0,0.98398
4,before,713,1792702666050,361.556,5000,0,0.98352
4,before,714,1792702666417,347.088,5000,0,0.98398
4,before,715,1792702666769,353.711,5000,0,0.98352
4,before,716,1792702667128,345.244,5000,0,0.98398
4,before,717,1792702667479,349.256,5000,0,0.98352
4,before,718,1792702667833,344.052,5000,0,0.98398
4,before,719,1792702668182,354.239,5000,0,0.98352
4,before,720,1792702668542,348.257,5000,0,0.98398
4,before,721,1792702668895,353.679,5000,0,0.98352
4,before,722,1792702669254,344.095,5000,0,0.98398
4,before,723,1792702669603,356.168,5000,0,0.98352
4,before,724,1792702669964,348.688,5000,0,0.98398
4,before,725,1792702670318,356.916,5000,0,0.98352
4,before,726,1792702670680,346.25,5000,0,0.98398
4,before,727,1792702671032,346.624,5000,0,0.98352
4,before,728,1792702671384,356.08,5000,0,0.98398
4,before,729,1792702671745,358.505,5000,0,0.98352
4,before,730,1792702672109,351.892,5000,0,0.98398
4,before,731,1792702672466,351.783,5000,0,0.98352
4,before,732,1792702672823,353.72,5000,0,0.98398
4,before,733,1792702673182,354.47,5000,0,0.98352
4,before,734,1792702673541,352.268,5000,0,0.98398
4,before,735,1792702673899,352.996,5000,0,0.98352
4,before,736,1792702674257,354.49,5000,0,0.98398
4,before,737,1792702674616,357.634,5000,0,0.98352
4,before,738,1792702674979,347.184,5000,0,0.98398
4,before,739,1792702675332,361.602,5000,0,0.98352
4,before,740,1792702675698,358.254,5000,0,0.98398
4,before,741,1792702676062,353.535,5000,0,0.98352
4,before,742,1792702676421,357.11,5000,0,0.98398
4,before,743,1792702676783,356.574,5000,0,0.98352
4,before,744,1792702677145,355.105,5000,0,0.98398
4,before,745,1792702677505,352.889,5000,0,0.98352
4,before,746,1792702677863,355.033,5000,0,0.98398
4,before,747,1792702678223,360.828,5000,0,0.98352
4,before,748,1792702678589,349.6,5000,0,0.98398
4,before,749,1792702678944,354.15,5000,0,0.98352
4,before,750,1792702679303,354.331,5000,0,0.98398
4,before,751,1792702679663,357.002,5000,0,0.98352
4,before,752,1792702680025,353.92,5000,0,0.98398
4,before,753,1792702680384,356.847,5000,0,0.98352
4,before,754,1792702680746,352.995,5000,0,0.98398
4,before,755,1792702681104,356.511,5000,0,0.98352
4,before,756,1792702681466,346.44,5000,0,0.98398
4,before,757,1792702681818,361.172,5000,0,0.98352
4,before,758,1792702682184,350.431,5000,0,0.98398
4,before,759,1792702682540,357.228,5000,0,0.98352
4,before,760,1792702682902,354.952,5000,0,0.98398
4,before,761,1792702683262,353.941,5000,0,0.98352
4,before,762,1792702683621,352.008,5000,0,0.98398
4,before,763,1792702683978,358.212,5000,0,0.98352
4,before,764,1792702684342,350.549,5000,0,0.98398
4,before,765,1792702684698,353.183,5000,0,0.98352
4,before,766,1792702685056,348.288,5000,0,0.98398
4,before,767,1792702685409,355.656,5000,0,0.98352
4,before,768,1792702685770,348.282,5000,0,0.98398
4,before,769,1792702686124,358.367,5000,0,0.98352
4,before,770,1792702686487,352.805,5000,0,0.98398
4,before,771,1792702686845,358.386,5000,0,0.98352
4,before,772,1792702687209,345.613,5000,0,0.98398
4,before,773,1792702687560,358.801,5000,0,0.98352
4,before,774,1792702687924,348.408,5000,0,0.98398
4,before,775,1792702688277,357.303,5000,0,0.98352
4,before,776,1792702688640,346.893,5000,0,0.98398
4,before,777,1792702688992,351.84,5000,0,0.98352
4,before,778,1792702689349,346.925,5000,0,0.98398
4,before,779,1792702689701,357.011,5000,0,0.98352
4,before,780,1792702690063,346.159,5000,0,0.98398
4,before,781,1792702690414,355.473,5000,0,0.98352
4,before,782,1792702690775,346.396,5000,0,0.98398
4,before,783,1792702691127,356.934,5000,0,0.98352
4,before,784,1792702691489,347.64,5000,0,0.98398
4,before,785,1792702691841,354.672,5000,0,0.98352
4,before,786,1792702692201,351.372,5000,0,0.98398
4,before,787,1792702692558,358.528,5000,0,0.98352
4,before,788,1792702692922,349.177,5000,0,0.98398
4,before,789,1792702693276,357.83,5000,0,0.98352
4,before,790,1792702693639,345.128,5000,0,0.98398
4,before,791,1792702693989,357.569,5000,0,0.98352
4,before,792,1792702694352,342.527,5000,0,0.98398
4,before,793,1792702694700,356.866,5000,0,0.98352
4,before,794,1792702695062,346.963,5000,0,0.98398
4,before,795,1792702695414,361.05,5000,0,0.98352
4,before,796,1792702695780,347.973,5000,0,0.98398
4,before,797,1792702696133,351.905,5000,0,0.98352
4,before,798,1792702696490,347.313,5000,0,0.98398
4,before,799,1792702696843,357.067,5000,0,0.98352
4,before,800,1792702697205,343.204,5000,0,0.98398
4,before,801,1792702697553,354.077,5000,0,0.98352
4,before,802,1792702697913,351.716,5000,0,0.98398
4,before,803,1792702698270,355.105,5000,0,0.98352
4,before,804,1792702698630,349.152,5000,0,0.98398
4,before,805,1792702698984,357.429,5000,0,0.98352
4,before,806,1792702699347,344.224,5000,0,0.98398
4,before,807,1792702699696,358.818,5000,0,0.98352
4,before,808,1792702700060,350.154,5000,0,0.98398
4,before,809,1792702700416,372.745,5000,0,0.98352
4,before,810,1792702700793,344.191,5000,0,0.98398
4,before,811,1792702701143,359.588,5000,0,0.98352
4,before,812,1792702701508,345.654,5000,0,0.98398
4,before,813,1792702701858,354.203,5000,0,0.98352
4,before,814,1792702702218,348.398,5000,0,0.98398
4,before,815,1792702702571,356.594,5000,0,0.98352
4,before,816,1792702702933,347.404,5000,0,0.98398
4,before,817,1792702703286,357.62,5000,0,0.98352
4,before,818,1792702703648,351.488,5000,0,0.98398
4,before,819,1792702704005,360.448,5000,0,0.98352
4,before,820,1792702704371,345.411,5000,0,0.98398
4,before,821,1792702704721,356.461,5000,0,0.98352
4,before,822,1792702705083,350.631,5000,0,0.98398
4,before,823,1792702705439,353.398,5000,0,0.98352
4,before,824,1792702705797,349.702,5000,0,0.98398
4,before,825,1792702706152,355.611,5000,0,0.98352
4,before,826,1792702706513,409.318,5000,0,0.98398
4,before,827,1792702706927,378.608,5000,0,0.98352
4,before,828,1792702707311,347.945,5000,0,0.98398
4,before,829,1792702707664,355.638,5000,0,0.98352
4,before,830,1792702708025,352.62,5000,0,0.98398
4,before,831,1792702708383,351.137,5000,0,0.98352
4,before,832,1792702708739,349.349,5000,0,0.98398
4,before,833,1792702709094,352.885,5000,0,0.98352
4,before,834,1792702709452,348.826,5000,0,0.98398
4,before,835,1792702709806,352.509,5000,0,0.98352
4,before,836,1792702710163,350.523,5000,0,0.98398
4,before,837,1792702710519,354.814,5000,0,0.98352
4,before,838,1792702710879,346.453,5000,0,0.98398
4,before,839,1792702711231,349.283,5000,0,0.98352
4,before,840,1792702711585,348.882,5000,0,0.98398
4,before,841,1792702711939,360.76,5000,0,0.98352
4,before,842,1792702712305,348.128,5000,0,0.98398
4,before,843,1792702712658,360.025,5000,0,0.98352
4,before,844,1792702713024,347.694,5000,0,0.98398
4,before,845,1792702713376,361.763,5000,0,0.98352
4,before,846,1792702713743,346.845,5000,0,0.98398
4,before,847,1792702714095,357.716,5000,0,0.98352
4,before,848,1792702714458,351.668,5000,0,0.98398
4,before,849,1792702714815,357.827,5000,0,0.98352
4,before,850,1792702715178,344.386,5000,0,0.98398
4,before,851,1792702715528,362.887,5000,0,0.98352
4,before,852,1792702715896,348.963,5000,0,0.98398
4,before,853,1792702716250,363.855,5000,0,0.98352
4,before,854,1792702716619,350.639,5000,0,0.98398
4,before,855,1792702716975,362.162,5000,0,0.98352
4,before,856,1792702717342,348.58,5000,0,0.98398
4,before,857,1792702717696,360.455,5000,0,0.98352
4,before,858,1792702718061,347.305,5000,0,0.98398
4,before,859,1792702718414,362.677,5000,0,0.98352
4,before,860,1792702718782,347.655,5000,0,0.98398
4,before,861,1792702719135,359.571,5000,0,0.98352
4,before,862,1792702719499,346.902,5000,0,0.98398
4,before,863,1792702719851,352.944,5000,0,0.98352
4,before,864,1792702720210,348.728,5000,0,0.98398
4,before,865,1792702720563,356.543,5000,0,0.98352
4,before,866,1792702720925,349.276,5000,0,0.98398
4,before,867,1792702721280,361.502,5000,0,0.98352
4,before,868,1792702721646,351.221,5000,0,0.98398
4,before,869,1792702722003,358.671,5000,0,0.98352
4,before,870,1792702722367,348.844,5000,0,0.98398
4,before,871,1792702722721,360.359,5000,0,0.98352
4,before,872,1792702723086,347.904,5000,0,0.98398
4,before,873,1792702723439,367.455,5000,0,0.98352
4,before,874,1792702723812,345.323,5000,0,0.98398
4,before,875,1792702724162,361.153,5000,0,0.98352
4,before,876,1792702724529,348.213,5000,0,0.98398
4,before,877,1792702724882,362.038,5000,0,0.98352
4,before,878,1792702725249,351.433,5000,0,0.98398
4,before,879,1792702725606,361.156,5000,0,0.98352
4,before,880,1792702725972,351.405,5000,0,0.98398
4,before,881,1792702726329,363.952,5000,0,0.98352
4,before,882,1792702726698,346.906,5000,0,0.98398
4,before,883,1792702727050,359.72,5000,0,0.98352
4,before,884,1792702727415,349.578,5000,0,0.98398
4,before,885,1792702727770,360.907,5000,0,0.98352
4,before,886,1792702728136,348.98,5000,0,0.98398
4,before,887,1792702728490,361.727,5000,0,0.98352
4,before,888,1792702728857,348.379,5000,0,0.98398
4,before,889,1792702729210,360.834,5000,0,0.98352
4,before,890,1792702729576,351.169,5000,0,0.98398
4,before,891,1792702729933,362.843,5000,0,0.98352
4,before,892,1792702730301,350.393,5000,0,0.98398
4,before,893,1792702730656,359.482,5000,0,0.98352
4,before,894,1792702731021,349.858,5000,0,0.98398
4,before,895,1792702731376,360.96,5000,0,0.98352
4,before,896,1792702731742,348.777,5000,0,0.98398
4,before,897,1792702732096,359.656,5000,0,0.98352
4,before,898,1792702732461,353.195,5000,0,0.98398
4,before,899,1792702732819,359.328,5000,0,0.98352
4,before,900,1792702733184,348.703,5000,0,0.98398
4,before,901,1792702733537,356.653,5000,0,0.98352
4,before,902,1792702733899,345.474,5000,0,0.98398
4,before,903,1792702734250,357.798,5000,0,0.98352
4,before,904,1792702734613,351.738,5000,0,0.98398
4,before,905,1792702734970,359.683,5000,0,0.98352
4,before,906,1792702735334,346.863,5000,0,0.98398
4,before,907,1792702735686,361.362,5000,0,0.98352
4,before,908,1792702736053,348.8,5000,0,0.98398
4,before,909,1792702736407,365.77,5000,0,0.98352
4,before,910,1792702736778,347.919,5000,0,0.98398
4,before,911,1792702737131,360.474,5000,0,0.98352
4,before,912,1792702737497,345.212,5000,0,0.98398
4,before,913,1792702737847,361.229,5000,0,0.98352
4,before,914,1792702738213,351.426,5000,0,0.98398
4,before,915,1792702738570,361.931,5000,0,0.98352
4,before,916,1792702738937,349.247,5000,0,0.98398
4,before,917,1792702739291,359.335,5000,0,0.98352
4,before,918,1792702739656,345.335,5000,0,0.98398
4,before,919,1792702740006,356.588,5000,0,0.98352
4,before,920,1792702740368,349.454,5000,0,0.98398
4,before,921,1792702740723,358.791,5000,0,0.98352
4,before,922,1792702741087,348.644,5000,0,0.98398
4,before,923,1792702741440,360.414,5000,0,0.98352
4,before,924,1792702741806,345.198,5000,0,0.98398
4,before,925,1792702742156,361.021,5000,0,0.98352
4,before,926,1792702742523,349.652,5000,0,0.98398
4,before,927,1792702742877,361.271,5000,0,0.98352
4,before,928,1792702743244,353.426,5000,0,0.98398
4,before,929,1792702743602,359.166,5000,0,0.98352
4,before,930,1792702743967,346.705,5000,0,0.98398
4,before,931,1792702744319,360.731,5000,0,0.98352
4,before,932,1792702744684,350.966,5000,0,0.98398
4,before,933,1792702745040,360.596,5000,0,0.98352
4,before,934,1792702745406,351.027,5000,0,0.98398
4,before,935,1792702745762,363.644,5000,0,0.98352
4,before,936,1792702746131,343.166,5000,0,0.98398
4,before,937,1792702746480,363.876,5000,0,0.98352
4,before,938,1792702746849,340.506,5000,0,0.98398
4,before,939,1792702747194,357.886,5000,0,0.98352
4,before,940,1792702747557,353.548,5000,0,0.98398
4,before,941,1792702747916,364.121,5000,0,0.98352
4,before,942,1792702748285,347.381,5000,0,0.98398
4,before,943,1792702748638,365.259,5000,0,0.98352
4,before,944,1792702749008,351.786,5000,0,0.98398
4,before,945,1792702749365,359.453,5000,0,0.98352
4,before,946,1792702749730,358.42,5000,0,0.98398
4,before,947,1792702750093,362.495,5000,0,0.98352
4,before,948,1792702750461,348.407,5000,0,0.98398
4,before,949,1792702750815,361.432,5000,0,0.98352
4,before,950,1792702751181,354.241,5000,0,0.98398
4,before,951,1792702751541,355.644,5000,0,0.98352
4,before,952,1792702751901,356.063,5000,0,0.98398
4,before,953,1792702752262,357.761,5000,0,0.98352
4,before,954,1792702752625,346.307,5000,0,0.98398
4,before,955,1792702752977,356.753,5000,0,0.98352
4,before,956,1792702753339,349.914,5000,0,0.98398
4,before,957,1792702753694,358.354,5000,0,0.98352
4,before,958,1792702754057,353.557,5000,0,0.98398
4,before,959,1792702754416,352.188,5000,0,0.98352
4,before,960,1792702754774,352.741,5000,0,0.98398
4,before,961,1792702755131,353.184,5000,0,0.98352
4,before,962,1792702755490,384.193,5000,0,0.98398
4,before,963,1792702755879,395.27,5000,0,0.98352
4,before,964,1792702756279,402.451,5000,0,0.98398
4,before,965,1792702756687,421.932,5000,0,0.98352
4,before,966,1792702757114,341.606,5000,0,0.98398
4,before,967,1792702757461,352.423,5000,0,0.98352
4,before,968,1792702757819,349.54,5000,0,0.98398
4,before,969,1792702758173,353.22,5000,0,0.98352
4,before,970,1792702758532,349.297,5000,0,0.98398
4,before,971,1792702758886,358.575,5000,0,0.98352
4,before,972,1792702759250,356.122,5000,0,0.98398
4,before,973,1792702759611,357.994,5000,0,0.98352
4,before,974,1792702759974,349.584,5000,0,0.98398
4,before,975,1792702760329,353.927,5000,0,0.98352
4,before,976,1792702760688,355.582,5000,0,0.98398
4,before,977,1792702761049,358.995,5000,0,0.98352
4,before,978,1792702761413,358.91,5000,0,0.98398
4,before,979,1792702761777,350.017,5000,0,0.98352
4,before,980,1792702762132,346.63,5000,0,0.98398
4,before,981,1792702762484,358.429,5000,0,0.98352
4,before,982,1792702762847,349.494,5000,0,0.98398
4,before,983,1792702763202,357.836,5000,0,0.98352
4,before,984,1792702763565,342.541,5000,0,0.98398
4,before,985,1792702763913,356.977,5000,0,0.98352
4,before,986,1792702764275,350.338,5000,0,0.98398
4,before,987,1792702764630,355.595,5000,0,0.98352
4,before,988,1792702764991,351.161,5000,0,0.98398
4,before,989,1792702765347,357.854,5000,0,0.98352
4,before,990,1792702765710,367.447,5000,0,0.98398
4,before,991,1792702766083,359.503,5000,0,0.98352
4,before,992,1792702766448,346.657,5000,0,0.98398
4,before,993,1792702766799,352.401,5000,0,0.98352
4,before,994,1792702767157,341.878,5000,0,0.98398
4,before,995,1792702767504,351.194,5000,0,0.98352
4,before,996,1792702767860,349.485,5000,0,0.98398
4,before,997,1792702768215,352.063,5000,0,0.98352
4,before,998,1792702768572,343.989,5000,0,0.98398
4,before,999,1792702768921,358.455,5000,0,0.98352
4,before,1000,1792702769285,353.738,5000,0,0.98398
4,before,1001,1792702769644,358.074,5000,0,0.98352
4,before,1002,1792702770007,357.137,5000,0,0.98398
4,before,1003,1792702770370,354.415,5000,0,0.98352
4,before,1004,1792702770729,349.784,5000,0,0.98398
4,before,1005,1792702771084,357.484,5000,0,0.98352
4,before,1006,1792702771447,348.337,5000,0,0.98398
4,before,1007,1792702771800,353.77,5000,0,0.98352
4,during,0,1792702772159,355.722,5000,0,0.98398
4,during,1,1792702772518,350.296,5000,0,0.98352
4,during,2,1792702772872,352.812,5000,0,0.98398
4,during,3,1792702773230,361.552,5000,0,0.98352
4,during,4,1792702773597,352.013,5000,0,0.98398
4,during,5,1792702773954,360.072,5000,0,0.98352
4,during,6,1792702774319,344.879,5000,0,0.98398
4,during,7,1792702774669,351.362,5000,0,0.98352
4,during,8,1792702775025,350.774,5000,0,0.98398
4,during,9,1792702775381,371.442,5000,0,0.98352
4,during,10,1792702775758,356.38,5000,0,0.98398
4,during,11,1792702776120,456.982,5000,0,0.98352
4,during,12,1792702776582,757.541,5000,0,0.98398
4,during,13,1792702777344,360.795,5000,0,0.98352
4,during,14,1792702777710,388.322,5000,0,0.98398
4,during,15,1792702778104,384.868,5000,0,0.98352
4,during,16,1792702778494,359.662,5000,0,0.98398
4,during,17,1792702778859,363.694,5000,0,0.98352
4,during,18,1792702779227,379.468,5000,0,0.98398
4,during,19,1792702779612,380.302,5000,0,0.98352
4,during,20,1792702779997,375.894,5000,0,0.98398
4,during,21,1792702780378,362.227,5000,0,0.98352
4,during,22,1792702780746,351.82,5000,0,0.98398
4,during,23,1792702781103,391.513,5000,0,0.98352
4,during,24,1792702781499,384.929,5000,0,0.98398
4,during,25,1792702781889,360.319,5000,0,0.98352
4,during,26,1792702782255,386.634,5000,0,0.98398
4,during,27,1792702782647,387.481,5000,0,0.98352
4,during,28,1792702783039,388.395,5000,0,0.98398
4,during,29,1792702783433,392.288,5000,0,0.98352
4,during,30,1792702783830,353.213,5000,0,0.98398
4,during,31,1792702784189,391.097,5000,0,0.98352
4,during,32,1792702784585,378.345,5000,0,0.98398
4,during,33,1792702784968,358.692,5000,0,0.98352
4,during,34,1792702785332,353.206,5000,0,0.98398
4,during,35,1792702785691,356.337,5000,0,0.98352
4,during,36,1792702786052,413.498,5000,0,0.98398
4,during,37,1792702786471,376.685,5000,0,0.98352
4,during,38,1792702786853,372.595,5000,0,0.98398
4,during,39,1792702787231,356.819,5000,0,0.98352
4,during,40,1792702787593,369.488,5000,0,0.98398
4,during,41,1792702787967,390.417,5000,0,0.98352
4,during,42,1792702788363,364.486,5000,0,0.98398
4,during,43,1792702788733,390.303,5000,0,0.98352
4,during,44,1792702789128,390.175,5000,0,0.98398
4,during,45,1792702789523,390.699,5000,0,0.98352
4,during,46,1792702789919,387.445,5000,0,0.98398
4,during,47,1792702790312,388.829,5000,0,0.98352
4,during,48,1792702790706,355.842,5000,0,0.98398
4,during,49,1792702791067,362.608,5000,0,0.98352
4,during,50,1792702791434,344.912,5000,0,0.98398
4,during,51,1792702791784,357.813,5000,0,0.98352
4,during,52,1792702792147,354.404,5000,0,0.98398
4,during,53,1792702792506,359.568,5000,0,0.98352
4,during,54,1792702792871,349.6,5000,0,0.98398
4,during,55,1792702793226,381.554,5000,0,0.98352
4,during,56,1792702793613,352.524,5000,0,0.98398
4,during,57,1792702793970,382.24,5000,0,0.98352
4,during,58,1792702794358,390.555,5000,0,0.98398
4,during,59,1792702794753,387.537,5000,0,0.98352
4,during,60,1792702795146,386.848,5000,0,0.98398
4,during,61,1792702795538,391.86,5000,0,0.98352
4,during,62,1792702795935,385.171,5000,0,0.98398
4,during,63,1792702796325,394.218,5000,0,0.98352
4,during,64,1792702796725,368.398,5000,0,0.98398
4,during,65,1792702797098,387.974,5000,0,0.98352
4,during,66,1792702797491,384.887,5000,0,0.98398
4,during,67,1792702797881,391.55,5000,0,0.98352
4,during,68,1792702798289,372.212,5000,0,0.98398
4,during,69,1792702798678,404.06,5000,0,0.98352
4,during,70,1792702799087,381.007,5000,0,0.98398
4,during,71,1792702799473,400.131,5000,0,0.98352
4,during,72,1792702799878,375.005,5000,0,0.98398
4,during,73,1792702800258,386.408,5000,0,0.98352
4,during,74,1792702800650,385.544,5000,0,0.98398
4,during,75,1792702801040,389.332,5000,0,0.98352
4,during,76,1792702801435,380.919,5000,0,0.98398
4,during,77,1792702801821,391.868,5000,0,0.98352
4,during,78,1792702802218,382.273,5000,0,0.98398
4,during,79,1792702802605,385.124,5000,0,0.98352
4,during,80,1792702802996,371.29,5000,0,0.98398
4,during,81,1792702803372,392.183,5000,0,0.98352
4,during,82,1792702803769,411.105,5000,0,0.98398
4,during,83,1792702804185,372.067,5000,0,0.98352
4,during,84,1792702804563,352.919,5000,0,0.98398
4,during,85,1792702804921,383.556,5000,0,0.98352
4,during,86,1792702805309,404.881,5000,0,0.98398
4,during,87,1792702805719,359.434,5000,0,0.98352
4,during,88,1792702806083,378.603,5000,0,0.98398
4,during,89,1792702806467,381.452,5000,0,0.98352
4,during,90,1792702806854,351.422,5000,0,0.98398
4,during,91,1792702807210,394.101,5000,0,0.98352
4,during,92,1792702807609,381.184,5000,0,0.98398
4,during,93,1792702807996,380.514,5000,0,0.98352
4,during,94,1792702808381,404.485,5000,0,0.98398
4,during,95,1792702808791,392.506,5000,0,0.98352
4,during,96,1792702809189,381.491,5000,0,0.98398
4,during,97,1792702809575,356.725,5000,0,0.98352
4,during,98,1792702809937,348.853,5000,0,0.98398
4,during,99,1792702810291,381.375,5000,0,0.98352
4,during,100,1792702810678,381.213,5000,0,0.98398
4,during,101,1792702811064,359.618,5000,0,0.98352
4,during,102,1792702811429,377.319,5000,0,0.98398
4,during,103,1792702811811,383.46,5000,0,0.98352
4,during,104,1792702812199,352.351,5000,0,0.98398
4,during,105,1792702812557,387.961,5000,0,0.98352
4,during,106,1792702812950,351.397,5000,0,0.98398
4,during,107,1792702813307,410.973,5000,0,0.98352
4,during,108,1792702813723,385.375,5000,0,0.98398
4,during,109,1792702814113,387.645,5000,0,0.98352
4,during,110,1792702814506,490.301,5000,0,0.98398
4,during,111,1792702815001,550.705,5000,0,0.98352
4,during,112,1792702815557,580.312,5000,0,0.98398
4,during,113,1792702816142,558.596,5000,0,0.98352
4,during,114,1792702816706,525.849,5000,0,0.98398
4,during,115,1792702817237,652.907,5000,0,0.98352
4,during,116,1792702817895,636.115,5000,0,0.98398
4,during,117,1792702818536,502.002,5000,0,0.98352
4,during,118,1792702819044,428.777,5000,0,0.98398
4,during,119,1792702819478,384.483,5000,0,0.98352
4,during,120,1792702819867,454.279,5000,0,0.98398
4,during,121,1792702820327,393.263,5000,0,0.98352
4,during,122,1792702820725,373.436,5000,0,0.98398
4,during,123,1792702821104,391.34,5000,0,0.98352
4,during,124,1792702821500,374.868,5000,0,0.98398
4,during,125,1792702821880,390.363,5000,0,0.98352
4,during,126,1792702822276,507.498,5000,0,0.98398
4,during,127,1792702822788,698.387,5000,0,0.98352
4,during,128,1792702823492,699.887,5000,0,0.98398
4,during,129,1792702824197,747.146,5000,0,0.98352
4,during,130,1792702824949,675.465,5000,0,0.98398
4,during,131,1792702825630,737.031,5000,0,0.98352
4,during,132,1792702826372,683.189,5000,0,0.98398
4,during,133,1792702827060,735.502,5000,0,0.98352
4,during,134,1792702827801,771.238,5000,0,0.98398
4,during,135,1792702828577,750.429,5000,0,0.98352
4,during,136,1792702829333,652.605,5000,0,0.98398
4,during,137,1792702829991,670.624,5000,0,0.98352
4,during,138,1792702830666,897.572,5000,0,0.98398
4,during,139,1792702831569,707.297,5000,0,0.98352
4,during,140,1792702832282,777.935,5000,0,0.98398
4,during,141,1792702833065,783.817,5000,0,0.98352
4,during,142,1792702833854,628.271,5000,0,0.98398
4,during,143,1792702834487,609.222,5000,0,0.98352
4,during,144,1792702835101,647,5000,0,0.98398
4,during,145,1792702835753,469.357,5000,0,0.98352
4,during,146,1792702836228,406.431,5000,0,0.98398
4,during,147,1792702836639,464.041,5000,0,0.98352
4,during,148,1792702837108,444.316,5000,0,0.98398
4,during,149,1792702837558,386.696,5000,0,0.98352
4,during,150,1792702837950,385.633,5000,0,0.98398
4,during,151,1792702838340,404.535,5000,0,0.98352
4,during,152,1792702838750,522.254,5000,0,0.98398
4,during,153,1792702839277,452.759,5000,0,0.98352
4,during,154,1792702839735,403.296,5000,0,0.98398
4,during,155,1792702840144,416.19,5000,0,0.98352
4,during,156,1792702840565,393.053,5000,0,0.98398
4,during,157,1792702840963,418.641,5000,0,0.98352
4,during,158,1792702841387,405.654,5000,0,0.98398
4,during,159,1792702841798,657.873,5000,0,0.98352
4,during,160,1792702842461,434.513,5000,0,0.98398
4,during,161,1792702842900,438.079,5000,0,0.98352
4,during,162,1792702843344,411.785,5000,0,0.98398
4,during,163,1792702843761,424.36,5000,0,0.98352
4,during,164,1792702844190,421.177,5000,0,0.98398
4,during,165,1792702844616,449.929,5000,0,0.98352
4,during,166,1792702845071,423.283,5000,0,0.98398
4,during,167,1792702845500,445.461,5000,0,0.98352
4,during,168,1792702845950,433.999,5000,0,0.98398
4,during,169,1792702846389,435.424,5000,0,0.98352
4,during,170,1792702846830,470.732,5000,0,0.98398
4,during,171,1792702847305,826.135,5000,0,0.98352
4,during,172,1792702848137,761.071,5000,0,0.98398
4,during,173,1792702848903,760.467,5000,0,0.98352
4,during,174,1792702849669,763.242,5000,0,0.98398
4,during,175,1792702850437,1085.15,5000,0,0.98352
4,during,176,1792702851527,780.474,5000,0,0.98398
4,during,177,1792702852313,708.943,5000,0,0.98352
4,during,178,1792702853027,610.762,5000,0,0.98398
4,during,179,1792702853642,742.365,5000,0,0.98352
4,during,180,1792702854390,804.084,5000,0,0.98398
4,during,181,1792702855199,656.789,5000,0,0.98352
4,during,182,1792702855861,721.547,5000,0,0.98398
4,during,183,1792702856588,704.538,5000,0,0.98352
4,during,184,1792702857297,419.64,5000,0,0.98398
4,during,185,1792702857722,440.955,5000,0,0.98352
4,during,186,1792702858168,416.673,5000,0,0.98398
4,during,187,1792702858590,407.044,5000,0,0.98352
4,during,188,1792702859002,704.772,5000,0,0.98398
4,during,189,1792702859712,713.587,5000,0,0.98352
4,during,190,1792702860431,550.05,5000,0,0.98398
4,during,191,1792702860986,542.822,5000,0,0.98352
4,during,192,1792702861534,460.601,5000,0,0.98398
4,during,193,1792702862000,435.355,5000,0,0.98352
4,during,194,1792702862440,412.534,5000,0,0.98398
4,during,195,1792702862858,420.009,5000,0,0.98352
4,during,196,1792702863283,412.429,5000,0,0.98398
4,during,197,1792702863701,424.694,5000,0,0.98352
4,during,198,1792702864135,400.22,5000,0,0.98398
4,during,199,1792702864551,441.116,5000,0,0.98352
4,during,200,1792702865009,397.806,5000,0,0.98398
4,during,201,1792702865412,420.618,5000,0,0.98352
4,during,202,1792702865838,441.666,5000,0,0.98398
4,during,203,1792702866285,370.691,5000,0,0.98352
4,during,204,1792702866661,423.219,5000,0,0.98398
4,during,205,1792702867089,591.005,5000,0,0.98352
4,during,206,1792702867685,560.912,5000,0,0.98398
4,during,207,1792702868251,400.489,5000,0,0.98352
4,during,208,1792702868657,384.272,5000,0,0.98398
4,during,209,1792702869046,385.89,5000,0,0.98352
4,during,210,1792702869437,386.184,5000,0,0.98398
4,during,211,1792702869828,405.177,5000,0,0.98352
4,during,212,1792702870239,378.228,5000,0,0.98398
4,during,213,1792702870622,441.994,5000,0,0.98352
4,during,214,1792702871069,514.364,5000,0,0.98398
4,during,215,1792702871589,469.725,5000,0,0.98352
4,during,216,1792702872063,449.041,5000,0,0.98398
4,during,217,1792702872518,460.075,5000,0,0.98352
4,during,218,1792702872983,453.603,5000,0,0.98398
4,during,219,1792702873442,464.868,5000,0,0.98352
4,during,220,1792702873912,447.934,5000,0,0.98398
4,during,221,1792702874365,482.078,5000,0,0.98352
4,during,222,1792702874852,455.941,5000,0,0.98398
4,during,223,1792702875313,422.76,5000,0,0.98352
4,during,224,1792702875741,414.722,5000,0,0.98398
4,during,225,1792702876161,456.88,5000,0,0.98352
4,during,226,1792702876623,489.922,5000,0,0.98398
4,during,227,1792702877118,466.241,5000,0,0.98352
4,during,228,1792702877589,430.879,5000,0,0.98398
4,during,229,1792702878025,446.648,5000,0,0.98352
4,during,230,1792702878477,459.178,5000,0,0.98398
4,during,231,1792702878941,443.818,5000,0,0.98352
4,during,232,1792702879390,432.691,5000,0,0.98398
4,during,233,1792702879828,426.227,5000,0,0.98352
4,during,234,1792702880259,434.192,5000,0,0.98398
4,during,235,1792702880699,460.34,5000,0,0.98352
4,during,236,1792702881164,453.137,5000,0,0.98398
4,during,237,1792702881622,437.425,5000,0,0.98352
4,during,238,1792702882065,418.065,5000,0,0.98398
4,during,239,1792702882488,448.488,5000,0,0.98352
4,during,240,1792702882942,467.002,5000,0,0.98398
4,during,241,1792702883414,462.475,5000,0,0.98352
4,during,242,1792702883882,435.554,5000,0,0.98398
4,during,243,1792702884323,433.626,5000,0,0.98352
4,during,244,1792702884761,469.821,5000,0,0.98398
4,during,245,1792702885236,435.823,5000,0,0.98352
4,during,246,1792702885677,449.466,5000,0,0.98398
4,during,247,1792702886132,449.71,5000,0,0.98352
4,during,248,1792702886587,421.366,5000,0,0.98398
4,during,249,1792702887013,454.325,5000,0,0.98352
4,during,250,1792702887473,440.325,5000,0,0.98398
4,during,251,1792702887918,417.32,5000,0,0.98352
4,during,252,1792702888341,428.041,5000,0,0.98398
4,during,253,1792702888774,457.509,5000,0,0.98352
4,during,254,1792702889237,433.374,5000,0,0.98398
4,during,255,1792702889675,434.686,5000,0,0.98352
4,during,256,1792702890115,448.83,5000,0,0.98398
4,during,257,1792702890569,849.62,5000,0,0.98352
4,during,258,1792702891424,808.688,5000,0,0.98398
4,during,259,1792702892238,803.374,5000,0,0.98352
4,during,260,1792702893047,777.54,5000,0,0.98398
4,during,261,1792702893829,711.186,5000,0,0.98352
4,during,262,1792702894546,501.936,5000,0,0.98398
4,during,263,1792702895053,490.448,5000,0,0.98352
4,during,264,1792702895548,471.832,5000,0,0.98398
4,during,265,1792702896025,454.516,5000,0,0.98352
4,during,266,1792702896485,453.593,5000,0,0.98398
4,during,267,1792702896944,473.144,5000,0,0.98352
4,during,268,1792702897422,441.134,5000,0,0.98398
4,during,269,1792702897868,458.597,5000,0,0.98352
4,during,270,1792702898332,468.527,5000,0,0.98398
4,during,271,1792702898806,508.503,5000,0,0.98352
4,during,272,1792702899319,496.519,5000,0,0.98398
4,during,273,1792702899821,550.528,5000,0,0.98352
4,during,274,1792702900377,482.266,5000,0,0.98398
4,during,275,1792702900864,487.963,5000,0,0.98352
4,during,276,1792702901357,410.295,5000,0,0.98398
4,during,277,1792702901773,444.288,5000,0,0.98352
4,during,278,1792702902222,419.077,5000,0,0.98398
4,during,279,1792702902646,415.163,5000,0,0.98352
4,during,280,1792702903067,394.328,5000,0,0.98398
4,during,281,1792702903466,493.956,5000,0,0.98352
4,during,282,1792702903965,362.734,5000,0,0.98398
4,during,283,1792702904333,357.231,5000,0,0.98352
4,during,284,1792702904696,361.112,5000,0,0.98398
4,during,285,1792702905062,374.662,5000,0,0.98352
4,during,286,1792702905442,351.557,5000,0,0.98398
4,during,287,1792702905798,363.094,5000,0,0.98352
4,during,288,1792702906167,357.457,5000,0,0.98398
4,during,289,1792702906529,362.297,5000,0,0.98352
4,during,290,1792702906897,363.941,5000,0,0.98398
4,during,291,1792702907266,379.164,5000,0,0.98352
4,during,292,1792702907650,399.462,5000,0,0.98398
4,during,293,1792702908055,451.305,5000,0,0.98352
4,during,294,1792702908511,384.092,5000,0,0.98398
4,during,295,1792702908901,393.282,5000,0,0.98352
4,during,296,1792702909299,387.462,5000,0,0.98398
4,during,297,1792702909692,379.445,5000,0,0.98352
4,during,298,1792702910076,359.609,5000,0,0.98398
4,during,299,1792702910441,361.547,5000,0,0.98352
4,during,300,1792702910808,354.401,5000,0,0.98398
4,during,301,1792702911167,359.095,5000,0,0.98352
4,during,302,1792702911531,351.41,5000,0,0.98398
4,during,303,1792702911888,359.488,5000,0,0.98352
4,during,304,1792702912253,358.556,5000,0,0.98398
4,during,305,1792702912616,362.088,5000,0,0.98352
4,during,306,1792702912984,355.112,5000,0,0.98398
4,during,307,1792702913344,358.99,5000,0,0.98352
4,during,308,1792702913708,361.206,5000,0,0.98398
4,during,309,1792702914074,360.955,5000,0,0.98352
4,during,310,1792702914440,773.635,5000,0,0.98398
4,during,311,1792702915219,415.437,5000,0,0.98352
4,during,312,1792702915639,411.844,5000,0,0.98398
4,during,313,1792702916056,432.327,5000,0,0.98352
4,during,314,1792702916494,439.09,5000,0,0.98398
4,during,315,1792702916938,392.577,5000,0,0.98352
4,during,316,1792702917336,416.266,5000,0,0.98398
4,during,317,1792702917757,450.628,5000,0,0.98352
4,during,318,1792702918213,409.019,5000,0,0.98398
4,during,319,1792702918627,391.79,5000,0,0.98352
4,during,320,1792702919024,491.813,5000,0,0.98398
4,during,321,1792702919521,639.666,5000,0,0.98352
4,during,322,1792702920166,414.997,5000,0,0.98398
4,during,323,1792702920586,410.709,5000,0,0.98352
4,during,324,1792702921002,402.964,5000,0,0.98398
4,during,325,1792702921410,392.478,5000,0,0.98352
4,during,326,1792702921807,388.752,5000,0,0.98398
4,during,327,1792702922201,425.781,5000,0,0.98352
4,during,328,1792702922632,463.216,5000,0,0.98398
4,during,329,1792702923101,388.412,5000,0,0.98352
4,during,330,1792702923494,387.526,5000,0,0.98398
4,during,331,1792702923887,425.181,5000,0,0.98352
4,during,332,1792702924317,383.231,5000,0,0.98398
4,during,333,1792702924706,410.382,5000,0,0.98352
4,during,334,1792702925121,406.014,5000,0,0.98398
4,during,335,1792702925533,428.313,5000,0,0.98352
4,during,336,1792702925966,417.605,5000,0,0.98398
4,during,337,1792702926389,403.147,5000,0,0.98352
4,during,338,1792702926797,400.703,5000,0,0.98398
4,during,339,1792702927203,409.804,5000,0,0.98352
4,during,340,1792702927618,655.988,5000,0,0.98398
4,during,341,1792702928279,399.944,5000,0,0.98352
4,during,342,1792702928684,435.334,5000,0,0.98398
4,during,343,1792702929125,405.978,5000,0,0.98352
4,during,344,1792702929536,417.489,5000,0,0.98398
4,during,345,1792702929958,417.095,5000,0,0.98352
4,during,346,1792702930381,399.972,5000,0,0.98398
4,during,347,1792702930786,361.125,5000,0,0.98352
4,during,348,1792702931152,384.927,5000,0,0.98398
4,during,349,1792702931542,379.057,5000,0,0.98352
4,during,350,1792702931926,395.241,5000,0,0.98398
4,during,351,1792702932327,391.744,5000,0,0.98352
4,during,352,1792702932724,379.159,5000,0,0.98398
4,during,353,1792702933108,381.832,5000,0,0.98352
4,during,354,1792702933495,384.833,5000,0,0.98398
4,during,355,1792702933898,379.617,5000,0,0.98352
4,during,356,1792702934295,378.117,5000,0,0.98398
4,during,357,1792702934678,366.888,5000,0,0.98352
4,during,358,1792702935050,366.091,5000,0,0.98398
4,during,359,1792702935421,359.593,5000,0,0.98352
4,during,360,1792702935786,387.254,5000,0,0.98398
4,during,361,1792702936178,358.895,5000,0,0.98352
4,during,362,1792702936543,351.815,5000,0,0.98398
4,during,363,1792702936900,361.178,5000,0,0.98352
4,during,364,1792702937266,352.247,5000,0,0.98398
4,during,365,1792702937623,356.872,5000,0,0.98352
4,during,366,1792702937985,348.697,5000,0,0.98398
4,during,367,1792702938339,359.717,5000,0,0.98352
4,during,368,1792702938704,347.548,5000,0,0.98398
4,during,369,1792702939057,361.455,5000,0,0.98352
4,during,370,1792702939424,356.567,5000,0,0.98398
4,during,371,1792702939785,358.293,5000,0,0.98352
4,during,372,1792702940149,344.728,5000,0,0.98398
4,during,373,1792702940499,359.684,5000,0,0.98352
4,during,374,1792702940863,351.192,5000,0,0.98398
4,during,375,1792702941220,375.064,5000,0,0.98352
4,during,376,1792702941600,349.672,5000,0,0.98398
4,during,377,1792702941955,364.523,5000,0,0.98352
4,during,378,1792702942325,350.733,5000,0,0.98398
4,during,379,1792702942680,358.557,5000,0,0.98352
4,during,380,1792702943044,353.204,5000,0,0.98398
4,during,381,1792702943403,360.908,5000,0,0.98352
4,during,382,1792702943769,352.298,5000,0,0.98398
4,during,383,1792702944126,360.016,5000,0,0.98352
4,during,384,1792702944491,405.656,5000,0,0.98398
4,during,385,1792702944902,356.25,5000,0,0.98352
4,during,386,1792702945264,350.139,5000,0,0.98398
4,during,387,1792702945619,358.439,5000,0,0.98352
4,during,388,1792702945982,344.246,5000,0,0.98398
4,during,389,1792702946332,360.047,5000,0,0.98352
4,during,390,1792702946697,352.067,5000,0,0.98398
4,during,391,1792702947054,357.791,5000,0,0.98352
4,during,392,1792702947417,350.932,5000,0,0.98398
4,during,393,1792702947773,358.027,5000,0,0.98352
4,during,394,1792702948136,351.993,5000,0,0.98398
4,during,395,1792702948493,356.746,5000,0,0.98352
4,during,396,1792702948855,352.251,5000,0,0.98398
4,during,397,1792702949213,357.669,5000,0,0.98352
4,during,398,1792702949575,353.415,5000,0,0.98398
4,during,399,1792702949934,360.621,5000,0,0.98352
4,during,400,1792702950300,355.225,5000,0,0.98398
4,during,401,1792702950660,358.439,5000,0,0.98352
4,during,402,1792702951023,355.158,5000,0,0.98398
4,during,403,1792702951384,360.835,5000,0,0.98352
4,during,404,1792702951750,350.572,5000,0,0.98398
4,during,405,1792702952105,356.209,5000,0,0.98352
4,during,406,1792702952467,358.083,5000,0,0.98398
4,during,407,1792702952830,359.977,5000,0,0.98352
4,during,408,1792702953195,407.846,5000,0,0.98398
4,during,409,1792702953608,420.499,5000,0,0.98352
4,during,410,1792702954034,419.831,5000,0,0.98398
4,during,411,1792702954459,398.339,5000,0,0.98352
4,during,412,1792702954862,412.135,5000,0,0.98398
4,during,413,1792702955280,362.398,5000,0,0.98352
4,during,414,1792702955647,348.419,5000,0,0.98398
4,during,415,1792702956001,358.771,5000,0,0.98352
4,during,416,1792702956365,350.939,5000,0,0.98398
4,during,417,1792702956721,362.96,5000,0,0.98352
4,during,418,1792702957089,351.811,5000,0,0.98398
4,during,419,1792702957446,358.69,5000,0,0.98352
4,during,420,1792702957810,352.25,5000,0,0.98398
4,during,421,1792702958167,360.113,5000,0,0.98352
4,during,422,1792702958533,354.206,5000,0,0.98398
4,during,423,1792702958892,362.373,5000,0,0.98352
4,during,424,1792702959259,349.771,5000,0,0.98398
4,during,425,1792702959614,359.133,5000,0,0.98352
4,during,426,1792702959978,348.048,5000,0,0.98398
4,during,427,1792702960332,363.263,5000,0,0.98352
4,during,428,1792702960700,352.31,5000,0,0.98398
4,during,429,1792702961057,358.572,5000,0,0.98352
4,during,430,1792702961421,350.449,5000,0,0.98398
4,during,431,1792702961777,359.601,5000,0,0.98352
4,during,432,1792702962142,352.482,5000,0,0.98398
4,during,433,1792702962499,361.978,5000,0,0.98352
4,during,434,1792702962866,399.45,5000,0,0.98398
4,during,435,1792702963271,358.73,5000,0,0.98352
4,during,436,1792702963635,355.267,5000,0,0.98398
4,during,437,1792702963995,357.644,5000,0,0.98352
4,during,438,1792702964358,390.98,5000,0,0.98398
4,during,439,1792702964754,397.693,5000,0,0.98352
4,during,440,1792702965156,416.27,5000,0,0.98398
4,during,441,1792702965578,397.128,5000,0,0.98352
4,during,442,1792702965980,409.989,5000,0,0.98398
4,during,443,1792702966395,397.689,5000,0,0.98352
4,during,444,1792702966798,383.397,5000,0,0.98398
4,during,445,1792702967187,389.268,5000,0,0.98352
4,during,446,1792702967581,424.024,5000,0,0.98398
4,during,447,1792702968010,423.708,5000,0,0.98352
4,during,448,1792702968439,389.176,5000,0,0.98398
4,during,449,1792702968834,389.155,5000,0,0.98352
4,during,450,1792702969228,393.679,5000,0,0.98398
4,during,451,1792702969627,385.698,5000,0,0.98352
4,during,452,1792702970018,406.293,5000,0,0.98398
4,during,453,1792702970429,399.327,5000,0,0.98352
4,during,454,1792702970834,376.265,5000,0,0.98398
4,during,455,1792702971215,395.158,5000,0,0.98352
4,during,456,1792702971615,376.953,5000,0,0.98398
4,during,457,1792702971997,363.575,5000,0,0.98352
4,during,458,1792702972366,351.619,5000,0,0.98398
4,during,459,1792702972723,376.577,5000,0,0.98352
4,during,460,1792702973104,349.564,5000,0,0.98398
4,during,461,1792702973459,353.418,5000,0,0.98352
4,during,462,1792702973817,351.033,5000,0,0.98398
4,during,463,1792702974173,360.69,5000,0,0.98352
4,during,464,1792702974539,351.185,5000,0,0.98398
4,during,465,1792702974895,364.819,5000,0,0.98352
4,during,466,1792702975265,348.643,5000,0,0.98398
4,during,467,1792702975619,368.529,5000,0,0.98352
4,during,468,1792702975993,351.407,5000,0,0.98398
4,during,469,1792702976349,504.749,5000,0,0.98352
4,during,470,1792702976859,481.039,5000,0,0.98398
4,during,471,1792702977345,481.723,5000,0,0.98352
4,during,472,1792702977832,466.63,5000,0,0.98398
4,during,473,1792702978303,480.965,5000,0,0.98352
4,during,474,1792702978790,484.209,5000,0,0.98398
4,during,475,1792702979279,481.386,5000,0,0.98352
4,during,476,1792702979765,479.839,5000,0,0.98398
4,during,477,1792702980250,505.265,5000,0,0.98352
4,during,478,1792702980761,482.611,5000,0,0.98398
4,during,479,1792702981249,463.958,5000,0,0.98352
4,during,480,1792702981718,473.726,5000,0,0.98398
4,during,481,1792702982196,466.12,5000,0,0.98352
4,during,482,1792702982668,471.828,5000,0,0.98398
4,during,483,1792702983145,488.218,5000,0,0.98352
4,during,484,1792702983638,465.398,5000,0,0.98398
4,during,485,1792702984109,493.092,5000,0,0.98352
4,during,486,1792702984607,484.46,5000,0,0.98398
4,during,487,1792702985097,467.575,5000,0,0.98352
4,during,488,1792702985569,458.073,5000,0,0.98398
4,during,489,1792702986033,489.263,5000,0,0.98352
4,during,490,1792702986527,442.651,5000,0,0.98398
4,during,491,1792702986975,709.826,5000,0,0.98352
4,during,492,1792702987690,484.614,5000,0,0.98398
4,during,493,1792702988179,450.741,5000,0,0.98352
4,during,494,1792702988635,486.384,5000,0,0.98398
4,during,495,1792702989127,493.927,5000,0,0.98352
4,during,496,1792702989626,468.479,5000,0,0.98398
4,during,497,1792702990099,484.869,5000,0,0.98352
4,during,498,1792702990589,458.687,5000,0,0.98398
4,during,499,1792702991053,474.832,5000,0,0.98352
4,during,500,1792702991533,468.167,5000,0,0.98398
4,during,501,1792702992006,456.459,5000,0,0.98352
4,during,502,1792702992468,435.392,5000,0,0.98398
4,during,503,1792702992908,461.253,5000,0,0.98352
4,during,504,1792702993374,428.252,5000,0,0.98398
4,during,505,1792702993808,457.062,5000,0,0.98352
4,during,506,1792702994270,450.32,5000,0,0.98398
4,during,507,1792702994726,436.42,5000,0,0.98352
4,during,508,1792702995167,369.76,5000,0,0.98398
4,during,509,1792702995542,385.208,5000,0,0.98352
4,during,510,1792702995932,350.399,5000,0,0.98398
4,during,511,1792702996288,366.045,5000,0,0.98352
4,during,512,1792702996659,363.308,5000,0,0.98398
4,during,513,1792702997028,415.845,5000,0,0.98352
4,during,514,1792702997449,368.317,5000,0,0.98398
4,during,515,1792702997822,381.032,5000,0,0.98352
4,during,516,1792702998208,385.425,5000,0,0.98398
4,during,517,1792702998599,376.551,5000,0,0.98352
4,during,518,1792702998981,382.177,5000,0,0.98398
4,during,519,1792702999368,381.957,5000,0,0.98352
4,during,520,1792702999755,360.443,5000,0,0.98398
4,during,521,1792703000120,377.171,5000,0,0.98352
4,during,522,1792703000503,367.828,5000,0,0.98398
4,during,523,1792703000876,375.28,5000,0,0.98352
4,during,524,1792703001256,368.201,5000,0,0.98398
4,during,525,1792703001629,370.816,5000,0,0.98352
4,during,526,1792703002005,375.628,5000,0,0.98398
4,during,527,1792703002386,379.672,5000,0,0.98352
4,during,528,1792703002771,389.734,5000,0,0.98398
4,during,529,1792703003166,411.809,5000,0,0.98352
4,during,530,1792703003583,378.658,5000,0,0.98398
4,during,531,1792703003966,423.548,5000,0,0.98352
4,during,532,1792703004395,382.018,5000,0,0.98398
4,during,533,1792703004782,407.89,5000,0,0.98352
4,during,534,1792703005195,356.421,5000,0,0.98398
4,during,535,1792703005557,378.787,5000,0,0.98352
4,during,536,1792703005941,354.445,5000,0,0.98398
4,during,537,1792703006300,367.681,5000,0,0.98352
4,during,538,1792703006673,356.084,5000,0,0.98398
4,during,539,1792703007034,361.339,5000,0,0.98352
4,during,540,1792703007401,351.283,5000,0,0.98398
4,during,541,1792703007757,358.369,5000,0,0.98352
4,during,542,1792703008121,353.085,5000,0,0.98398
4,during,543,1792703008479,361.423,5000,0,0.98352
4,during,544,1792703008857,360.183,5000,0,0.98398
4,during,545,1792703009234,361.567,5000,0,0.98352
4,during,546,1792703009601,354.785,5000,0,0.98398
4,during,547,1792703009961,358.488,5000,0,0.98352
4,during,548,1792703010324,354.683,5000,0,0.98398
4,during,549,1792703010684,358.269,5000,0,0.98352
4,during,550,1792703011047,349.242,5000,0,0.98398
4,during,551,1792703011402,358.138,5000,0,0.98352
4,during,552,1792703011765,349.082,5000,0,0.98398
4,during,553,1792703012119,405.988,5000,0,0.98352
4,during,554,1792703012530,350.364,5000,0,0.98398
4,during,555,1792703012886,394.347,5000,0,0.98352
4,during,556,1792703013285,377.466,5000,0,0.98398
4,during,557,1792703013668,358.493,5000,0,0.98352
4,during,558,1792703014032,357.452,5000,0,0.98398
4,during,559,1792703014394,359.389,5000,0,0.98352
4,during,560,1792703014759,359.689,5000,0,0.98398
4,during,561,1792703015123,367.708,5000,0,0.98352
4,during,562,1792703015496,359.387,5000,0,0.98398
4,during,563,1792703015861,363.165,5000,0,0.98352
4,during,564,1792703016229,354.195,5000,0,0.98398
4,during,565,1792703016588,359.148,5000,0,0.98352
4,during,566,1792703016953,357.773,5000,0,0.98398
4,during,567,1792703017315,365.066,5000,0,0.98352
4,during,568,1792703017686,349.654,5000,0,0.98398
4,during,569,1792703018041,356.549,5000,0,0.98352
4,during,570,1792703018402,355.422,5000,0,0.98398
4,during,571,1792703018763,357.363,5000,0,0.98352
4,during,572,1792703019125,353.338,5000,0,0.98398
4,during,573,1792703019484,361.232,5000,0,0.98352
4,during,574,1792703019850,354.188,5000,0,0.98398
4,during,575,1792703020210,358.662,5000,0,0.98352
4,during,576,1792703020574,356.36,5000,0,0.98398
4,during,577,1792703020935,359.314,5000,0,0.98352
4,during,578,1792703021299,356.304,5000,0,0.98398
4,during,579,1792703021661,358.923,5000,0,0.98352
4,during,580,1792703022025,352.016,5000,0,0.98398
4,during,581,1792703022382,360.848,5000,0,0.98352
4,during,582,1792703022748,352.605,5000,0,0.98398
4,during,583,1792703023106,360.741,5000,0,0.98352
4,during,584,1792703023472,354.664,5000,0,0.98398
4,during,585,1792703023832,355.759,5000,0,0.98352
4,during,586,1792703024193,350.154,5000,0,0.98398
4,during,587,1792703024548,361.652,5000,0,0.98352
4,during,588,1792703024915,350.828,5000,0,0.98398
4,during,589,1792703025271,359.68,5000,0,0.98352
4,during,590,1792703025635,353.784,5000,0,0.98398
4,during,591,1792703025994,359.624,5000,0,0.98352
4,during,592,1792703026359,352.653,5000,0,0.98398
4,during,593,1792703026717,393.962,5000,0,0.98352
4,during,594,1792703027116,352.118,5000,0,0.98398
4,during,595,1792703027473,359.403,5000,0,0.98352
4,during,596,1792703027838,350.576,5000,0,0.98398
4,during,597,1792703028194,358.01,5000,0,0.98352
4,during,598,1792703028557,366.625,5000,0,0.98398
4,during,599,1792703028929,356.257,5000,0,0.98352
4,during,600,1792703029290,344.564,5000,0,0.98398
4,during,601,1792703029640,359.352,5000,0,0.98352
4,during,602,1792703030004,419.678,5000,0,0.98398
4,during,603,1792703030429,407.428,5000,0,0.98352
4,during,604,1792703030842,406.212,5000,0,0.98398
4,during,605,1792703031253,451.237,5000,0,0.98352
4,during,606,1792703031709,421.139,5000,0,0.98398
4,during,607,1792703032136,447.988,5000,0,0.98352
4,during,608,1792703032589,420.417,5000,0,0.98398
4,during,609,1792703033014,442.084,5000,0,0.98352
4,during,610,1792703033461,438.156,5000,0,0.98398
4,during,611,1792703033905,428.235,5000,0,0.98352
4,during,612,1792703034338,405.487,5000,0,0.98398
4,during,613,1792703034749,415.241,5000,0,0.98352
4,during,614,1792703035169,397.628,5000,0,0.98398
4,during,615,1792703035572,393.661,5000,0,0.98352
4,during,616,1792703035971,411.078,5000,0,0.98398
4,during,617,1792703036387,394.946,5000,0,0.98352
4,during,618,1792703036787,398.69,5000,0,0.98398
4,during,619,1792703037191,398.403,5000,0,0.98352
4,during,620,1792703037594,479.896,5000,0,0.98398
4,during,621,1792703038079,571.72,5000,0,0.98352
4,during,622,1792703038656,511.433,5000,0,0.98398
4,during,623,1792703039173,560.826,5000,0,0.98352
4,during,624,1792703039739,634.615,5000,0,0.98398
4,during,625,1792703040378,628.9,5000,0,0.98352
4,during,626,1792703041012,703.069,5000,0,0.98398
4,during,627,1792703041721,700.803,5000,0,0.98352
4,during,628,1792703042427,752.42,5000,0,0.98398
4,during,629,1792703043184,756.265,5000,0,0.98352
4,during,630,1792703043946,855.278,5000,0,0.98398
4,during,631,1792703044806,876.745,5000,0,0.98352
4,during,632,1792703045688,936.036,5000,0,0.98398
4,during,633,1792703046629,802.993,5000,0,0.98352
4,during,634,1792703047437,778.505,5000,0,0.98398
4,during,635,1792703048221,766.751,5000,0,0.98352
4,during,636,1792703048993,643.589,5000,0,0.98398
4,during,637,1792703049642,746.863,5000,0,0.98352
4,during,638,1792703050394,696.42,5000,0,0.98398
4,during,639,1792703051095,740.602,5000,0,0.98352
4,during,640,1792703051841,645.104,5000,0,0.98398
4,during,641,1792703052491,622.854,5000,0,0.98352
4,during,642,1792703053119,666.972,5000,0,0.98398
4,during,643,1792703053791,649.349,5000,0,0.98352
4,during,644,1792703054446,648.225,5000,0,0.98398
4,during,645,1792703055099,591.287,5000,0,0.98352
4,during,646,1792703055696,677.669,5000,0,0.98398
4,during,647,1792703056378,603.325,5000,0,0.98352
4,during,648,1792703056987,734.603,5000,0,0.98398
4,during,649,1792703057727,740.83,5000,0,0.98352
4,during,650,1792703058473,703.302,5000,0,0.98398
4,during,651,1792703059181,700.723,5000,0,0.98352
4,during,652,1792703059887,639.142,5000,0,0.98398
4,during,653,1792703060531,663.233,5000,0,0.98352
4,during,654,1792703061200,630.544,5000,0,0.98398
4,during,655,1792703061835,655.926,5000,0,0.98352
4,during,656,1792703062496,835.617,5000,0,0.98398
4,during,657,1792703063337,725.881,5000,0,0.98352
4,during,658,1792703064068,644.576,5000,0,0.98398
4,during,659,1792703064718,624.09,5000,0,0.98352
4,during,660,1792703065347,666.979,5000,0,0.98398
4,during,661,1792703066019,611.409,5000,0,0.98352
4,during,662,1792703066636,712.642,5000,0,0.98398
4,during,663,1792703067354,633.885,5000,0,0.98352
4,during,664,1792703067993,588.697,5000,0,0.98398
4,during,665,1792703068587,576.991,5000,0,0.98352
4,during,666,1792703069169,677.003,5000,0,0.98398
4,during,667,1792703069851,619.23,5000,0,0.98352
4,during,668,1792703070475,593.736,5000,0,0.98398
4,during,669,1792703071074,630.127,5000,0,0.98352
4,during,670,1792703071710,718.729,5000,0,0.98398
4,during,671,1792703072433,531.212,5000,0,0.98352
4,during,672,1792703072970,499.455,5000,0,0.98398
4,during,673,1792703073475,594.315,5000,0,0.98352
4,during,674,1792703074074,624.71,5000,0,0.98398
4,during,675,1792703074704,725.965,5000,0,0.98352
4,during,676,1792703075435,670.269,5000,0,0.98398
4,during,677,1792703076110,629.66,5000,0,0.98352
4,during,678,1792703076745,615.808,5000,0,0.98398
4,during,679,1792703077366,895.252,5000,0,0.98352
4,during,680,1792703078267,745.978,5000,0,0.98398
4,during,681,1792703079018,599.849,5000,0,0.98352
4,during,682,1792703079623,663.02,5000,0,0.98398
4,during,683,1792703080291,597.799,5000,0,0.98352
4,during,684,1792703080894,761.993,5000,0,0.98398
4,during,685,1792703081661,604.715,5000,0,0.98352
4,during,686,1792703082271,613.968,5000,0,0.98398
4,during,687,1792703082890,655.408,5000,0,0.98352
4,during,688,1792703083551,715.6,5000,0,0.98398
4,during,689,1792703084271,622.524,5000,0,0.98352
4,during,690,1792703084899,765.404,5000,0,0.98398
4,during,691,1792703085669,673.868,5000,0,0.98352
4,during,692,1792703086348,734.228,5000,0,0.98398
4,during,693,1792703087088,681.347,5000,0,0.98352
4,during,694,1792703087774,559.056,5000,0,0.98398
4,during,695,1792703088339,634.581,5000,0,0.98352
4,during,696,1792703088978,774.292,5000,0,0.98398
4,during,697,1792703089757,593.333,5000,0,0.98352
4,during,698,1792703090356,562.617,5000,0,0.98398
4,during,699,1792703090924,564.919,5000,0,0.98352
4,during,700,1792703091494,637.243,5000,0,0.98398
4,during,701,1792703092136,605.15,5000,0,0.98352
4,during,702,1792703092747,997.704,5000,0,0.98398
4,during,703,1792703093749,589.128,5000,0,0.98352
4,during,704,1792703094344,583.815,5000,0,0.98398
4,during,705,1792703094933,525.737,5000,0,0.98352
4,during,706,1792703095464,648.477,5000,0,0.98398
4,during,707,1792703096117,626.692,5000,0,0.98352
4,during,708,1792703096749,405.728,5000,0,0.98398
4,during,709,1792703097160,359.493,5000,0,0.98352
4,during,710,1792703097525,547.756,5000,0,0.98398
4,during,711,1792703098078,378,5000,0,0.98352
4,during,712,1792703098461,351.96,5000,0,0.98398
4,during,713,1792703098818,378.664,5000,0,0.98352
4,during,714,1792703099202,344.809,5000,0,0.98398
4,during,715,1792703099552,375.311,5000,0,0.98352
4,during,716,1792703099932,353.705,5000,0,0.98398
4,during,717,1792703100291,355.356,5000,0,0.98352
4,during,718,1792703100652,372.31,5000,0,0.98398
4,during,719,1792703101029,357.173,5000,0,0.98352
4,during,720,1792703101391,369.713,5000,0,0.98398
4,during,721,1792703101766,361.398,5000,0,0.98352
4,during,722,1792703102133,349.276,5000,0,0.98398
4,during,723,1792703102487,359.73,5000,0,0.98352
4,during,724,1792703102852,355.09,5000,0,0.98398
4,during,725,1792703103212,371.234,5000,0,0.98352
4,during,726,1792703103589,352.332,5000,0,0.98398
4,during,727,1792703103946,364.281,5000,0,0.98352
4,during,728,1792703104316,346.852,5000,0,0.98398
4,during,729,1792703104668,368.968,5000,0,0.98352
4,during,730,1792703105042,354.124,5000,0,0.98398
4,during,731,1792703105401,366.13,5000,0,0.98352
4,during,732,1792703105773,350.535,5000,0,0.98398
4,during,733,1792703106128,362.138,5000,0,0.98352
4,during,734,1792703106495,346.591,5000,0,0.98398
4,during,735,1792703106847,414.444,5000,0,0.98352
4,during,736,1792703107267,345.81,5000,0,0.98398
4,during,737,1792703107618,374.099,5000,0,0.98352
4,during,738,1792703107997,367.459,5000,0,0.98398
4,during,739,1792703108370,362.893,5000,0,0.98352
4,during,740,1792703108738,361.803,5000,0,0.98398
4,during,741,1792703109105,380.365,5000,0,0.98352
4,during,742,1792703109490,382.519,5000,0,0.98398
4,during,743,1792703109878,384.266,5000,0,0.98352
4,during,744,1792703110267,356.547,5000,0,0.98398
4,during,745,1792703110629,376.787,5000,0,0.98352
4,during,746,1792703111011,369.761,5000,0,0.98398
4,during,747,1792703111386,367.524,5000,0,0.98352
4,during,748,1792703111758,354.87,5000,0,0.98398
4,during,749,1792703112118,356.091,5000,0,0.98352
4,during,750,1792703112480,358.519,5000,0,0.98398
4,during,751,1792703112843,364.302,5000,0,0.98352
4,during,752,1792703113213,1149.17,5000,0,0.98398
4,during,753,1792703114367,605.12,5000,0,0.98352
4,during,754,1792703114977,575.883,5000,0,0.98398
4,during,755,1792703115558,608.26,5000,0,0.98352
4,during,756,1792703116172,578.588,5000,0,0.98398
4,during,757,1792703116755,616.59,5000,0,0.98352
4,during,758,1792703117377,576.514,5000,0,0.98398
4,during,759,1792703117959,512.327,5000,0,0.98352
4,during,760,1792703118476,538.885,5000,0,0.98398
4,during,761,1792703119020,641.723,5000,0,0.98352
4,during,762,1792703119667,590.004,5000,0,0.98398
4,during,763,1792703120262,550.53,5000,0,0.98352
4,during,764,1792703120818,547.682,5000,0,0.98398
4,during,765,1792703121371,567.716,5000,0,0.98352
4,during,766,1792703121943,573.218,5000,0,0.98398
4,during,767,1792703122522,544.511,5000,0,0.98352
4,during,768,1792703123071,621.512,5000,0,0.98398
4,during,769,1792703123698,602.411,5000,0,0.98352
4,during,770,1792703124317,567.147,5000,0,0.98398
4,during,771,1792703124901,592.82,5000,0,0.98352
4,during,772,1792703125499,574.054,5000,0,0.98398
4,during,773,1792703126078,742.042,5000,0,0.98352
4,during,774,1792703126825,589.891,5000,0,0.98398
4,during,775,1792703127420,591.194,5000,0,0.98352
4,during,776,1792703128016,562.566,5000,0,0.98398
4,during,777,1792703128584,417.629,5000,0,0.98352
4,during,778,1792703129007,387.549,5000,0,0.98398
4,during,779,1792703129400,419.382,5000,0,0.98352
4,during,780,1792703129824,370.155,5000,0,0.98398
4,during,781,1792703130200,380.892,5000,0,0.98352
4,during,782,1792703130585,406.839,5000,0,0.98398
4,during,783,1792703130997,354.5,5000,0,0.98352
4,during,784,1792703131357,355.269,5000,0,0.98398
4,during,785,1792703131718,413.386,5000,0,0.98352
4,during,786,1792703132136,354.39,5000,0,0.98398
4,during,787,1792703132496,362.455,5000,0,0.98352
4,during,788,1792703132863,361.713,5000,0,0.98398
4,during,789,1792703133230,405.242,5000,0,0.98352
4,during,790,1792703133640,603.579,5000,0,0.98398
4,during,791,1792703134249,373.28,5000,0,0.98352
4,during,792,1792703134628,352.135,5000,0,0.98398
4,during,793,1792703134985,367.948,5000,0,0.98352
4,during,794,1792703135358,498.703,5000,0,0.98398
4,during,795,1792703135862,539.746,5000,0,0.98352
4,during,796,1792703136407,597.409,5000,0,0.98398
4,during,797,1792703137009,380.693,5000,0,0.98352
4,during,798,1792703137395,398.055,5000,0,0.98398
4,during,799,1792703137798,364.365,5000,0,0.98352
4,during,800,1792703138168,357.961,5000,0,0.98398
4,during,801,1792703138530,437.908,5000,0,0.98352
4,during,802,1792703138974,442.856,5000,0,0.98398
4,during,803,1792703139422,425.496,5000,0,0.98352
4,during,804,1792703139852,465.835,5000,0,0.98398
4,during,805,1792703140323,375.331,5000,0,0.98352
4,during,806,1792703140704,416.133,5000,0,0.98398
4,during,807,1792703141125,419.098,5000,0,0.98352
4,during,808,1792703141549,394.699,5000,0,0.98398
4,during,809,1792703141949,441.129,5000,0,0.98352
4,during,810,1792703142395,382.884,5000,0,0.98398
4,during,811,1792703142783,387.2,5000,0,0.98352
4,during,812,1792703143176,382.84,5000,0,0.98398
4,during,813,1792703143563,394.125,5000,0,0.98352
4,during,814,1792703143963,371.878,5000,0,0.98398
4,during,815,1792703144339,392.299,5000,0,0.98352
4,during,816,1792703144737,381.761,5000,0,0.98398
4,during,817,1792703145124,379.993,5000,0,0.98352
4,during,818,1792703145509,382.313,5000,0,0.98398
4,during,819,1792703145896,399.242,5000,0,0.98352
4,during,820,1792703146301,382.474,5000,0,0.98398
4,during,821,1792703146688,384.916,5000,0,0.98352
4,during,822,1792703147078,405.333,5000,0,0.98398
4,during,823,1792703147489,416.508,5000,0,0.98352
4,during,824,1792703147910,388.405,5000,0,0.98398
4,during,825,1792703148304,396.182,5000,0,0.98352
4,during,826,1792703148705,381.311,5000,0,0.98398
4,during,827,1792703149092,361.626,5000,0,0.98352
4,during,828,1792703149459,351.385,5000,0,0.98398
4,during,829,1792703149815,359.308,5000,0,0.98352
4,during,830,1792703150180,371.929,5000,0,0.98398
4,during,831,1792703150557,389.648,5000,0,0.98352
4,during,832,1792703150952,413.679,5000,0,0.98398
4,during,833,1792703151371,403.387,5000,0,0.98352
4,during,834,1792703151779,446.996,5000,0,0.98398
4,during,835,1792703152231,388.953,5000,0,0.98352
4,during,836,1792703152625,379.764,5000,0,0.98398
4,during,837,1792703153010,411.54,5000,0,0.98352
4,during,838,1792703153427,437.816,5000,0,0.98398
4,during,839,1792703153870,386.39,5000,0,0.98352
4,during,840,1792703154261,386.095,5000,0,0.98398
4,during,841,1792703154652,391.042,5000,0,0.98352
4,during,842,1792703155048,388.931,5000,0,0.98398
4,during,843,1792703155443,389.179,5000,0,0.98352
4,during,844,1792703155837,353.856,5000,0,0.98398
4,during,845,1792703156196,389.36,5000,0,0.98352
4,during,846,1792703156590,375.392,5000,0,0.98398
4,during,847,1792703156971,380.501,5000,0,0.98352
4,during,848,1792703157357,393.225,5000,0,0.98398
4,during,849,1792703157755,372.219,5000,0,0.98352
4,during,850,1792703158132,391.733,5000,0,0.98398
4,during,851,1792703158529,716.058,5000,0,0.98352
4,during,852,1792703159250,586.935,5000,0,0.98398
4,during,853,1792703159842,561.25,5000,0,0.98352
4,during,854,1792703160409,590.77,5000,0,0.98398
4,during,855,1792703161005,540.449,5000,0,0.98352
4,during,856,1792703161550,717.195,5000,0,0.98398
4,during,857,1792703162272,667.893,5000,0,0.98352
4,during,858,1792703162945,677.765,5000,0,0.98398
4,during,859,1792703163628,732.666,5000,0,0.98352
4,during,860,1792703164366,709.96,5000,0,0.98398
4,during,861,1792703165081,668.026,5000,0,0.98352
4,during,862,1792703165754,697.982,5000,0,0.98398
4,during,863,1792703166457,654.023,5000,0,0.98352
4,during,864,1792703167116,607.653,5000,0,0.98398
4,during,865,1792703167729,641.452,5000,0,0.98352
4,during,866,1792703168376,650.9,5000,0,0.98398
4,during,867,1792703169032,685.753,5000,0,0.98352
4,during,868,1792703169723,662.334,5000,0,0.98398
4,during,869,1792703170390,683.173,5000,0,0.98352
4,during,870,1792703171079,680.993,5000,0,0.98398
4,during,871,1792703171765,604.395,5000,0,0.98352
4,during,872,1792703172375,623.254,5000,0,0.98398
4,during,873,1792703173003,599.626,5000,0,0.98352
4,during,874,1792703173608,629.841,5000,0,0.98398
4,during,875,1792703174243,653.81,5000,0,0.98352
4,during,876,1792703174902,622.395,5000,0,0.98398
4,during,877,1792703175529,593.064,5000,0,0.98352
4,during,878,1792703176127,649.154,5000,0,0.98398
4,during,879,1792703176782,644.672,5000,0,0.98352
4,during,880,1792703177432,662.313,5000,0,0.98398
4,during,881,1792703178099,767.827,5000,0,0.98352
4,during,882,1792703178872,671.114,5000,0,0.98398
4,during,883,1792703179548,843.371,5000,0,0.98352
4,during,884,1792703180397,1047.41,5000,0,0.98398
4,during,885,1792703181450,836.241,5000,0,0.98352
4,during,886,1792703182291,714.254,5000,0,0.98398
4,during,887,1792703183010,691.005,5000,0,0.98352
4,during,888,1792703183707,686.987,5000,0,0.98398
4,during,889,1792703184399,742.839,5000,0,0.98352
4,during,890,1792703185147,716.895,5000,0,0.98398
4,during,891,1792703185869,670.803,5000,0,0.98352
4,during,892,1792703186545,615.954,5000,0,0.98398
4,during,893,1792703187166,617.857,5000,0,0.98352
4,during,894,1792703187789,675.4,5000,0,0.98398
4,during,895,1792703188469,726.099,5000,0,0.98352
4,during,896,1792703189201,615.961,5000,0,0.98398
4,during,897,1792703189822,669.42,5000,0,0.98352
4,during,898,1792703190496,733.23,5000,0,0.98398
4,during,899,1792703191235,725.821,5000,0,0.98352
4,during,900,1792703191966,891.079,5000,0,0.98398
4,during,901,1792703192862,550.706,5000,0,0.98352
4,during,902,1792703193418,366.424,5000,0,0.98398
4,during,903,1792703193790,371.632,5000,0,0.98352
4,during,904,1792703194166,364.312,5000,0,0.98398
4,during,905,1792703194536,375.668,5000,0,0.98352
4,during,906,1792703194917,366.839,5000,0,0.98398
4,during,907,1792703195288,367.744,5000,0,0.98352
4,during,908,1792703195661,364.973,5000,0,0.98398
4,during,909,1792703196031,370.494,5000,0,0.98352
4,during,910,1792703196407,362.701,5000,0,0.98398
4,during,911,1792703196775,371.567,5000,0,0.98352
4,during,912,1792703197152,367.728,5000,0,0.98398
4,during,913,1792703197525,370.659,5000,0,0.98352
4,during,914,1792703197900,358.255,5000,0,0.98398
4,during,915,1792703198264,375.602,5000,0,0.98352
4,during,916,1792703198644,372.606,5000,0,0.98398
4,during,917,1792703199022,384.233,5000,0,0.98352
4,during,918,1792703199411,375.774,5000,0,0.98398
4,during,919,1792703199792,374.232,5000,0,0.98352
4,during,920,1792703200172,373.304,5000,0,0.98398
4,during,921,1792703200550,378.713,5000,0,0.98352
4,during,922,1792703200934,364.357,5000,0,0.98398
4,during,923,1792703201304,364.085,5000,0,0.98352
4,during,924,1792703201673,359.876,5000,0,0.98398
4,during,925,1792703202038,368.01,5000,0,0.98352
4,during,926,1792703202411,361.793,5000,0,0.98398
4,during,927,1792703202777,361.361,5000,0,0.98352
4,during,928,1792703203144,364.544,5000,0,0.98398
4,during,929,1792703203514,363.899,5000,0,0.98352
4,during,930,1792703203883,360.739,5000,0,0.98398
4,during,931,1792703204249,361.881,5000,0,0.98352
4,during,932,1792703204616,515.372,5000,0,0.98398
4,during,933,1792703205136,374.024,5000,0,0.98352
4,during,934,1792703205515,361.058,5000,0,0.98398
4,during,935,1792703205882,367.457,5000,0,0.98352
4,during,936,1792703206254,361.581,5000,0,0.98398
4,during,937,1792703206621,363.988,5000,0,0.98352
4,during,938,1792703206990,360.421,5000,0,0.98398
4,during,939,1792703207355,362.617,5000,0,0.98352
4,during,940,1792703207723,360.888,5000,0,0.98398
4,during,941,1792703208089,364.243,5000,0,0.98352
4,during,942,1792703208459,371.23,5000,0,0.98398
4,during,943,1792703208835,378.054,5000,0,0.98352
4,during,944,1792703209218,377.981,5000,0,0.98398
4,during,945,1792703209601,375.044,5000,0,0.98352
4,during,946,1792703209981,364.245,5000,0,0.98398
4,during,947,1792703210351,377.035,5000,0,0.98352
4,during,948,1792703210733,370.548,5000,0,0.98398
4,during,949,1792703211109,376.423,5000,0,0.98352
4,during,950,1792703211490,376.181,5000,0,0.98398
4,during,951,1792703211871,381.899,5000,0,0.98352
4,during,952,1792703212258,375.976,5000,0,0.98398
4,during,953,1792703212639,367.072,5000,0,0.98352
4,during,954,1792703213011,362.093,5000,0,0.98398
4,during,955,1792703213378,369.548,5000,0,0.98352
4,during,956,1792703213753,364.639,5000,0,0.98398
4,during,957,1792703214123,365.73,5000,0,0.98352
4,during,958,1792703214494,365.67,5000,0,0.98398
4,during,959,1792703214865,368.022,5000,0,0.98352
4,during,960,1792703215238,365.833,5000,0,0.98398
4,during,961,1792703215609,364.299,5000,0,0.98352
4,during,962,1792703215978,365.362,5000,0,0.98398
4,during,963,1792703216349,370.289,5000,0,0.98352
4,during,964,1792703216724,476.744,5000,0,0.98398
4,during,965,1792703217206,461.071,5000,0,0.98352
4,during,966,1792703217672,363.782,5000,0,0.98398
4,during,967,1792703218041,363.887,5000,0,0.98352
4,during,968,1792703218410,366.214,5000,0,0.98398
4,during,969,1792703218782,366.013,5000,0,0.98352
4,during,970,1792703219153,448.601,5000,0,0.98398
4,during,971,1792703219607,448.444,5000,0,0.98352
4,during,972,1792703220060,370.657,5000,0,0.98398
4,during,973,1792703220436,389.94,5000,0,0.98352
4,during,974,1792703220831,372.198,5000,0,0.98398
4,during,975,1792703221208,376.799,5000,0,0.98352
4,during,976,1792703221590,372.47,5000,0,0.98398
4,during,977,1792703221968,378.512,5000,0,0.98352
4,during,978,1792703222352,372.743,5000,0,0.98398
4,during,979,1792703222730,377.926,5000,0,0.98352
4,during,980,1792703223113,366.068,5000,0,0.98398
4,during,981,1792703223484,364.228,5000,0,0.98352
4,during,982,1792703223853,365.677,5000,0,0.98398
4,during,983,1792703224224,371.643,5000,0,0.98352
4,during,984,1792703224601,365.502,5000,0,0.98398
4,during,985,1792703224971,417.517,5000,0,0.98352
4,during,986,1792703225394,364.157,5000,0,0.98398
4,during,987,1792703225763,380.305,5000,0,0.98352
4,during,988,1792703226149,368.423,5000,0,0.98398
4,during,989,1792703226522,371.419,5000,0,0.98352
4,during,990,1792703226899,366.062,5000,0,0.98398
4,during,991,1792703227270,372.347,5000,0,0.98352
4,during,992,1792703227647,365.686,5000,0,0.98398
4,during,993,1792703228018,374.499,5000,0,0.98352
4,during,994,1792703228398,364.482,5000,0,0.98398
4,during,995,1792703228767,371.577,5000,0,0.98352
4,during,996,1792703229144,368.414,5000,0,0.98398
4,during,997,1792703229518,371.623,5000,0,0.98352
4,during,998,1792703229895,366.474,5000,0,0.98398
4,during,999,1792703230266,375.388,5000,0,0.98352
4,during,1000,1792703230647,364.456,5000,0,0.98398
4,during,1001,1792703231016,378.133,5000,0,0.98352
4,during,1002,1792703231399,376.572,5000,0,0.98398
4,during,1003,1792703231781,375.953,5000,0,0.98352
4,during,1004,1792703232162,364.262,5000,0,0.98398
4,during,1005,1792703232532,376.825,5000,0,0.98352
4,during,1006,1792703232913,367.644,5000,0,0.98398
4,during,1007,1792703233286,368.302,5000,0,0.98352
4,during,1008,1792703233660,367.519,5000,0,0.98398
4,during,1009,1792703234032,369.55,5000,0,0.98352
4,during,1010,1792703234407,366.752,5000,0,0.98398
4,during,1011,1792703234779,375.084,5000,0,0.98352
4,during,1012,1792703235159,360.266,5000,0,0.98398
4,during,1013,1792703235524,371.08,5000,0,0.98352
4,during,1014,1792703235901,373.422,5000,0,0.98398
4,during,1015,1792703236279,379.189,5000,0,0.98352
4,during,1016,1792703236664,373.049,5000,0,0.98398
4,during,1017,1792703237042,385.572,5000,0,0.98352
4,during,1018,1792703237432,369.061,5000,0,0.98398
4,during,1019,1792703237807,376.701,5000,0,0.98352
4,during,1020,1792703238188,374.952,5000,0,0.98398
4,during,1021,1792703238569,374.139,5000,0,0.98352
4,during,1022,1792703238948,361.364,5000,0,0.98398
4,during,1023,1792703239314,380.073,5000,0,0.98352
4,during,1024,1792703239700,380.9,5000,0,0.98398
4,during,1025,1792703240086,382.507,5000,0,0.98352
4,during,1026,1792703240474,375.716,5000,0,0.98398
4,during,1027,1792703240854,383.761,5000,0,0.98352
4,during,1028,1792703241243,373.849,5000,0,0.98398
4,during,1029,1792703241622,381.641,5000,0,0.98352
4,during,1030,1792703242009,370.921,5000,0,0.98398
4,during,1031,1792703242385,390.801,5000,0,0.98352
4,during,1032,1792703242781,450.789,5000,0,0.98398
4,during,1033,1792703243237,386.022,5000,0,0.98352
4,during,1034,1792703243628,458.607,5000,0,0.98398
4,during,1035,1792703244092,455.111,5000,0,0.98352
4,during,1036,1792703244552,365.773,5000,0,0.98398
4,during,1037,1792703244923,376.567,5000,0,0.98352
4,during,1038,1792703245304,370.072,5000,0,0.98398
4,during,1039,1792703245680,375.227,5000,0,0.98352
4,during,1040,1792703246060,373.132,5000,0,0.98398
4,during,1041,1792703246442,373.516,5000,0,0.98352
4,during,1042,1792703246832,372.315,5000,0,0.98398
4,during,1043,1792703247221,380.006,5000,0,0.98352
4,during,1044,1792703247606,366.396,5000,0,0.98398
4,during,1045,1792703247978,373.434,5000,0,0.98352
4,during,1046,1792703248356,365.842,5000,0,0.98398
4,during,1047,1792703248727,370.638,5000,0,0.98352
4,during,1048,1792703249103,371.762,5000,0,0.98398
4,during,1049,1792703249480,374.252,5000,0,0.98352
4,during,1050,1792703249859,374.641,5000,0,0.98398
4,during,1051,1792703250239,375.757,5000,0,0.98352
4,during,1052,1792703250620,368.646,5000,0,0.98398
4,during,1053,1792703250993,373.919,5000,0,0.98352
4,during,1054,1792703251373,366.994,5000,0,0.98398
4,during,1055,1792703251744,378.973,5000,0,0.98352
4,during,1056,1792703252129,367.03,5000,0,0.98398
4,during,1057,1792703252501,372.77,5000,0,0.98352
4,during,1058,1792703252879,368.011,5000,0,0.98398
4,during,1059,1792703253252,377.104,5000,0,0.98352
4,during,1060,1792703253634,368.934,5000,0,0.98398
4,during,1061,1792703254008,380.022,5000,0,0.98352
4,during,1062,1792703254393,364.946,5000,0,0.98398
4,during,1063,1792703254763,373.815,5000,0,0.98352
4,during,1064,1792703255142,368.684,5000,0,0.98398
4,during,1065,1792703255516,373.565,5000,0,0.98352
4,during,1066,1792703255895,370.066,5000,0,0.98398
4,during,1067,1792703256270,381.647,5000,0,0.98352
4,during,1068,1792703256657,369.054,5000,0,0.98398
4,during,1069,1792703257031,378.313,5000,0,0.98352
4,during,1070,1792703257415,368.327,5000,0,0.98398
4,during,1071,1792703257788,375.307,5000,0,0.98352
4,during,1072,1792703258168,371.206,5000,0,0.98398
4,during,1073,1792703258545,376.455,5000,0,0.98352
4,during,1074,1792703258926,368.692,5000,0,0.98398
4,during,1075,1792703259300,368.997,5000,0,0.98352
4,during,1076,1792703259674,365.143,5000,0,0.98398
4,during,1077,1792703260044,379.054,5000,0,0.98352
4,during,1078,1792703260428,372.382,5000,0,0.98398
4,during,1079,1792703260806,368.388,5000,0,0.98352
4,during,1080,1792703261179,362.29,5000,0,0.98398
4,during,1081,1792703261547,365.753,5000,0,0.98352
4,during,1082,1792703261918,367.298,5000,0,0.98398
4,during,1083,1792703262290,369.33,5000,0,0.98352
4,during,1084,1792703262665,361.326,5000,0,0.98398
4,during,1085,1792703263031,389.092,5000,0,0.98352
4,during,1086,1792703263425,383.067,5000,0,0.98398
4,during,1087,1792703263814,365.428,5000,0,0.98352
4,during,1088,1792703264184,357.901,5000,0,0.98398
4,during,1089,1792703264547,377.314,5000,0,0.98352
4,during,1090,1792703264930,388.77,5000,0,0.98398
4,during,1091,1792703265323,362.911,5000,0,0.98352
4,during,1092,1792703265691,359.997,5000,0,0.98398
4,during,1093,1792703266057,366.92,5000,0,0.98352
4,during,1094,1792703266429,360.01,5000,0,0.98398
4,during,1095,1792703266794,369.709,5000,0,0.98352
4,during,1096,1792703267169,378.165,5000,0,0.98398
4,during,1097,1792703267552,381.319,5000,0,0.98352
4,during,1098,1792703267939,369.402,5000,0,0.98398
4,during,1099,1792703268313,374.166,5000,0,0.98352
4,during,1100,1792703268693,383.783,5000,0,0.98398
4,during,1101,1792703269081,378.145,5000,0,0.98352
4,during,1102,1792703269465,365.153,5000,0,0.98398
4,during,1103,1792703269835,372.675,5000,0,0.98352
4,during,1104,1792703270213,370.311,5000,0,0.98398
4,during,1105,1792703270588,375.409,5000,0,0.98352
4,during,1106,1792703270969,370.229,5000,0,0.98398
4,during,1107,1792703271344,375.486,5000,0,0.98352
4,during,1108,1792703271725,368.879,5000,0,0.98398
4,during,1109,1792703272099,375.758,5000,0,0.98352
4,during,1110,1792703272480,369.796,5000,0,0.98398
4,during,1111,1792703272855,377.334,5000,0,0.98352
4,during,1112,1792703273237,368.255,5000,0,0.98398
4,during,1113,1792703273610,378.95,5000,0,0.98352
4,during,1114,1792703273994,366.69,5000,0,0.98398
4,during,1115,1792703274366,373.645,5000,0,0.98352
4,during,1116,1792703274745,373.434,5000,0,0.98398
4,during,1117,1792703275124,373.182,5000,0,0.98352
4,during,1118,1792703275502,366.06,5000,0,0.98398
4,during,1119,1792703275873,370.757,5000,0,0.98352
4,during,1120,1792703276249,367.508,5000,0,0.98398
4,during,1121,1792703276621,374.46,5000,0,0.98352
4,during,1122,1792703277001,368.28,5000,0,0.98398
4,during,1123,1792703277374,375.106,5000,0,0.98352
4,during,1124,1792703277754,370.219,5000,0,0.98398
4,during,1125,1792703278130,374.327,5000,0,0.98352
4,during,1126,1792703278509,364.445,5000,0,0.98398
4,during,1127,1792703278879,373.851,5000,0,0.98352
4,during,1128,1792703279258,365.722,5000,0,0.98398
4,during,1129,1792703279629,375.43,5000,0,0.98352
4,during,1130,1792703280009,366.104,5000,0,0.98398
4,during,1131,1792703280380,372.995,5000,0,0.98352
4,during,1132,1792703280758,367.542,5000,0,0.98398
4,during,1133,1792703281131,380.856,5000,0,0.98352
4,during,1134,1792703281517,371.963,5000,0,0.98398
4,during,1135,1792703281894,379.823,5000,0,0.98352
4,during,1136,1792703282279,369.4,5000,0,0.98398
4,during,1137,1792703282654,373.66,5000,0,0.98352
4,during,1138,1792703283032,371.918,5000,0,0.98398
4,during,1139,1792703283409,373.93,5000,0,0.98352
4,during,1140,1792703283789,370.146,5000,0,0.98398
4,during,1141,1792703284164,380.957,5000,0,0.98352
4,during,1142,1792703284550,367.365,5000,0,0.98398
4,during,1143,1792703284922,377.69,5000,0,0.98352
4,during,1144,1792703285305,371.945,5000,0,0.98398
4,during,1145,1792703285682,376.682,5000,0,0.98352
4,during,1146,1792703286064,367.43,5000,0,0.98398
4,during,1147,1792703286437,377.986,5000,0,0.98352
4,during,1148,1792703286820,365.694,5000,0,0.98398
4,during,1149,1792703287191,374.573,5000,0,0.98352
4,during,1150,1792703287570,365.842,5000,0,0.98398
4,during,1151,1792703287941,373.592,5000,0,0.98352
4,during,1152,1792703288320,367.392,5000,0,0.98398
4,during,1153,1792703288692,373.754,5000,0,0.98352
4,during,1154,1792703289071,369.454,5000,0,0.98398
4,during,1155,1792703289446,373.832,5000,0,0.98352
4,during,1156,1792703289825,368.405,5000,0,0.98398
4,during,1157,1792703290198,373.665,5000,0,0.98352
4,during,1158,1792703290577,371.137,5000,0,0.98398
4,during,1159,1792703290954,374.117,5000,0,0.98352
4,during,1160,1792703291333,390.382,5000,0,0.98398
4,during,1161,1792703291728,377.144,5000,0,0.98352
4,during,1162,1792703292111,372.325,5000,0,0.98398
4,during,1163,1792703292488,373.172,5000,0,0.98352
4,during,1164,1792703292866,363.358,5000,0,0.98398
4,during,1165,1792703293235,378.692,5000,0,0.98352
4,during,1166,1792703293619,372.491,5000,0,0.98398
4,during,1167,1792703293996,378.321,5000,0,0.98352
4,during,1168,1792703294380,373.385,5000,0,0.98398
4,during,1169,1792703294758,383.182,5000,0,0.98352
4,during,1170,1792703295146,368.489,5000,0,0.98398
4,during,1171,1792703295520,378.041,5000,0,0.98352
4,during,1172,1792703295903,371.162,5000,0,0.98398
4,during,1173,1792703296280,373.357,5000,0,0.98352
4,during,1174,1792703296658,365.631,5000,0,0.98398
4,during,1175,1792703297029,379.287,5000,0,0.98352
4,during,1176,1792703297413,368.975,5000,0,0.98398
4,during,1177,1792703297787,369.939,5000,0,0.98352
4,during,1178,1792703298163,366.638,5000,0,0.98398
4,during,1179,1792703298534,399.945,5000,0,0.98352
4,during,1180,1792703298940,371.847,5000,0,0.98398
4,during,1181,1792703299317,372.726,5000,0,0.98352
4,during,1182,1792703299695,369.634,5000,0,0.98398
4,during,1183,1792703300069,377.567,5000,0,0.98352
4,during,1184,1792703300452,365.908,5000,0,0.98398
4,during,1185,1792703300823,381.103,5000,0,0.98352
4,during,1186,1792703301209,367.489,5000,0,0.98398
4,during,1187,1792703301582,376.756,5000,0,0.98352
4,during,1188,1792703301964,370.344,5000,0,0.98398
4,during,1189,1792703302339,388.47,5000,0,0.98352
4,during,1190,1792703302733,371.417,5000,0,0.98398
4,during,1191,1792703303109,381.957,5000,0,0.98352
4,during,1192,1792703303497,371.901,5000,0,0.98398
4,during,1193,1792703303873,381.936,5000,0,0.98352
4,during,1194,1792703304261,392.217,5000,0,0.98398
4,during,1195,1792703304658,377.347,5000,0,0.98352
4,during,1196,1792703305040,372.483,5000,0,0.98398
4,during,1197,1792703305418,371.888,5000,0,0.98352
4,during,1198,1792703305795,368.386,5000,0,0.98398
4,during,1199,1792703306169,374.666,5000,0,0.98352
4,during,1200,1792703306548,366.672,5000,0,0.98398
4,during,1201,1792703306920,383.311,5000,0,0.98352
4,during,1202,1792703307309,368.419,5000,0,0.98398
4,during,1203,1792703307682,376.274,5000,0,0.98352
4,during,1204,1792703308063,371.69,5000,0,0.98398
4,during,1205,1792703308440,380.164,5000,0,0.98352
4,during,1206,1792703308825,368.687,5000,0,0.98398
4,during,1207,1792703309199,372.09,5000,0,0.98352
4,during,1208,1792703309576,367.06,5000,0,0.98398
4,during,1209,1792703309949,373,5000,0,0.98352
4,during,1210,1792703310327,365.914,5000,0,0.98398
4,during,1211,1792703310698,374.544,5000,0,0.98352
4,during,1212,1792703311078,367.655,5000,0,0.98398
4,during,1213,1792703311451,378.12,5000,0,0.98352
4,during,1214,1792703311834,368.393,5000,0,0.98398
4,during,1215,1792703312207,375.549,5000,0,0.98352
4,during,1216,1792703312588,370.351,5000,0,0.98398
4,during,1217,1792703312964,372.863,5000,0,0.98352
4,during,1218,1792703313342,369.376,5000,0,0.98398
4,during,1219,1792703313716,370.791,5000,0,0.98352
4,during,1220,1792703314092,382.846,5000,0,0.98398
4,during,1221,1792703314480,377.487,5000,0,0.98352
4,during,1222,1792703314863,367.359,5000,0,0.98398
4,during,1223,1792703315235,378.738,5000,0,0.98352
4,during,1224,1792703315619,367.043,5000,0,0.98398
4,during,1225,1792703315991,380.063,5000,0,0.98352
4,during,1226,1792703316377,362.315,5000,0,0.98398
4,during,1227,1792703316744,372.145,5000,0,0.98352
4,during,1228,1792703317121,367.197,5000,0,0.98398
4,during,1229,1792703317494,377.047,5000,0,0.98352
4,during,1230,1792703317876,365.578,5000,0,0.98398
4,during,1231,1792703318247,378.191,5000,0,0.98352
4,during,1232,1792703318630,365.276,5000,0,0.98398
4,during,1233,1792703319000,375.506,5000,0,0.98352
4,during,1234,1792703319381,365.049,5000,0,0.98398
4,during,1235,1792703319751,375.275,5000,0,0.98352
4,during,1236,1792703320131,366.66,5000,0,0.98398
4,during,1237,1792703320503,371.038,5000,0,0.98352
4,during,1238,1792703320879,362.143,5000,0,0.98398
4,during,1239,1792703321246,378.512,5000,0,0.98352
4,during,1240,1792703321630,370.851,5000,0,0.98398
4,during,1241,1792703322006,378.36,5000,0,0.98352
4,during,1242,1792703322389,366.908,5000,0,0.98398
4,during,1243,1792703322761,375.929,5000,0,0.98352
4,during,1244,1792703323142,365.925,5000,0,0.98398
4,during,1245,1792703323513,377.27,5000,0,0.98352
4,during,1246,1792703323896,370.516,5000,0,0.98398
4,during,1247,1792703324271,374.277,5000,0,0.98352
4,during,1248,1792703324650,365.194,5000,0,0.98398
4,during,1249,1792703325021,374.574,5000,0,0.98352
4,during,1250,1792703325401,362.558,5000,0,0.98398
4,during,1251,1792703325768,377.462,5000,0,0.98352
4,during,1252,1792703326151,368.311,5000,0,0.98398
4,during,1253,1792703326524,372.671,5000,0,0.98352
4,during,1254,1792703326902,366.572,5000,0,0.98398
4,during,1255,1792703327274,374.644,5000,0,0.98352
4,during,1256,1792703327654,368.051,5000,0,0.98398
4,during,1257,1792703328027,377.578,5000,0,0.98352
4,during,1258,1792703328410,366.484,5000,0,0.98398
4,during,1259,1792703328781,377.28,5000,0,0.98352
4,during,1260,1792703329164,366.75,5000,0,0.98398
4,during,1261,1792703329536,374.985,5000,0,0.98352
4,during,1262,1792703329916,364.87,5000,0,0.98398
4,during,1263,1792703330286,372.636,5000,0,0.98352
4,during,1264,1792703330663,372.084,5000,0,0.98398
4,during,1265,1792703331041,375.803,5000,0,0.98352
4,during,1266,1792703331422,368.06,5000,0,0.98398
4,during,1267,1792703331795,376.582,5000,0,0.98352
4,during,1268,1792703332176,374.382,5000,0,0.98398
4,during,1269,1792703332556,374.943,5000,0,0.98352
4,during,1270,1792703332936,371.175,5000,0,0.98398
4,during,1271,1792703333312,374.978,5000,0,0.98352
4,during,1272,1792703333692,375.572,5000,0,0.98398
4,during,1273,1792703334073,369.918,5000,0,0.98352
4,during,1274,1792703334448,370.218,5000,0,0.98398
4,during,1275,1792703334823,377.874,5000,0,0.98352
4,during,1276,1792703335206,370.069,5000,0,0.98398
4,during,1277,1792703335581,373.62,5000,0,0.98352
4,during,1278,1792703335960,365.317,5000,0,0.98398
4,during,1279,1792703336330,373.903,5000,0,0.98352
4,during,1280,1792703336709,365.544,5000,0,0.98398
4,during,1281,1792703337080,422.923,5000,0,0.98352
4,during,1282,1792703337508,368.862,5000,0,0.98398
4,during,1283,1792703337882,376.426,5000,0,0.98352
4,during,1284,1792703338264,367.747,5000,0,0.98398
4,during,1285,1792703338637,374.618,5000,0,0.98352
4,during,1286,1792703339016,366.707,5000,0,0.98398
4,during,1287,1792703339388,372.471,5000,0,0.98352
4,during,1288,1792703339766,371.029,5000,0,0.98398
4,during,1289,1792703340142,377.253,5000,0,0.98352
4,during,1290,1792703340524,376.418,5000,0,0.98398
4,during,1291,1792703340906,375.621,5000,0,0.98352
4,during,1292,1792703341287,371.694,5000,0,0.98398
4,during,1293,1792703341664,375.492,5000,0,0.98352
4,during,1294,1792703342044,367.172,5000,0,0.98398
4,during,1295,1792703342416,375.931,5000,0,0.98352
4,during,1296,1792703342798,364.341,5000,0,0.98398
4,during,1297,1792703343167,373.86,5000,0,0.98352
4,during,1298,1792703343546,366.252,5000,0,0.98398
4,during,1299,1792703343918,368.151,5000,0,0.98352
4,during,1300,1792703344291,370.916,5000,0,0.98398
4,during,1301,1792703344667,374.162,5000,0,0.98352
4,during,1302,1792703345046,373.444,5000,0,0.98398
4,during,1303,1792703345425,376.294,5000,0,0.98352
4,during,1304,1792703345807,371.775,5000,0,0.98398
4,during,1305,1792703346183,372.806,5000,0,0.98352
4,during,1306,1792703346561,371.985,5000,0,0.98398
4,during,1307,1792703346939,376.047,5000,0,0.98352
4,during,1308,1792703347320,370.908,5000,0,0.98398
4,during,1309,1792703347696,375.753,5000,0,0.98352
4,during,1310,1792703348077,370.861,5000,0,0.98398
4,during,1311,1792703348453,371.612,5000,0,0.98352
4,during,1312,1792703348830,376.256,5000,0,0.98398
4,during,1313,1792703349211,370.359,5000,0,0.98352
4,during,1314,1792703349587,379.127,5000,0,0.98398
4,during,1315,1792703349971,401.985,5000,0,0.98352
4,during,1316,1792703350378,382.671,5000,0,0.98398
4,during,1317,1792703350766,402.916,5000,0,0.98352
4,during,1318,1792703351174,411.54,5000,0,0.98398
4,during,1319,1792703351590,389.245,5000,0,0.98352
4,during,1320,1792703351985,428.568,5000,0,0.98398
4,during,1321,1792703352418,386.543,5000,0,0.98352
4,during,1322,1792703352810,428.438,5000,0,0.98398
4,during,1323,1792703353243,376.434,5000,0,0.98352
4,during,1324,1792703353625,374.293,5000,0,0.98398
4,during,1325,1792703354004,373.644,5000,0,0.98352
4,during,1326,1792703354383,378.772,5000,0,0.98398
4,during,1327,1792703354767,392.85,5000,0,0.98352
4,during,1328,1792703355165,379.066,5000,0,0.98398
4,during,1329,1792703355549,375.748,5000,0,0.98352
4,during,1330,1792703355930,392.626,5000,0,0.98398
4,during,1331,1792703356328,385.807,5000,0,0.98352
4,during,1332,1792703356718,406.196,5000,0,0.98398
4,during,1333,1792703357130,386.058,5000,0,0.98352
4,during,1334,1792703357521,377.49,5000,0,0.98398
4,during,1335,1792703357904,380.374,5000,0,0.98352
4,during,1336,1792703358289,383.277,5000,0,0.98398
4,during,1337,1792703358678,376.147,5000,0,0.98352
4,during,1338,1792703359059,376.351,5000,0,0.98398
4,during,1339,1792703359440,377.282,5000,0,0.98352
4,during,1340,1792703359823,376.802,5000,0,0.98398
4,during,1341,1792703360205,385.098,5000,0,0.98352
4,during,1342,1792703360595,374.971,5000,0,0.98398
4,during,1343,1792703360975,376.209,5000,0,0.98352
4,during,1344,1792703361356,369.2,5000,0,0.98398
4,during,1345,1792703361731,375.043,5000,0,0.98352
4,during,1346,1792703362111,371.849,5000,0,0.98398
4,during,1347,1792703362488,372.174,5000,0,0.98352
4,during,1348,1792703362865,361.622,5000,0,0.98398
4,during,1349,1792703363232,374.247,5000,0,0.98352
4,during,1350,1792703363611,367.218,5000,0,0.98398
4,during,1351,1792703363984,374.461,5000,0,0.98352
4,during,1352,1792703364363,364.096,5000,0,0.98398
4,during,1353,1792703364733,370.064,5000,0,0.98352
4,during,1354,1792703365108,365.373,5000,0,0.98398
4,during,1355,1792703365478,373.905,5000,0,0.98352
4,during,1356,1792703365857,373.164,5000,0,0.98398
4,during,1357,1792703366236,376.783,5000,0,0.98352
4,during,1358,1792703366618,370.421,5000,0,0.98398
4,during,1359,1792703366993,378.594,5000,0,0.98352
4,during,1360,1792703367377,373.444,5000,0,0.98398
4,during,1361,1792703367755,375.399,5000,0,0.98352
4,during,1362,1792703368136,374.849,5000,0,0.98398
4,during,1363,1792703368516,381.676,5000,0,0.98352
4,during,1364,1792703368903,369.207,5000,0,0.98398
4,during,1365,1792703369277,380.371,5000,0,0.98352
4,during,1366,1792703369662,373.159,5000,0,0.98398
4,during,1367,1792703370041,385.889,5000,0,0.98352
4,during,1368,1792703370436,387.121,5000,0,0.98398
4,during,1369,1792703370839,464.474,5000,0,0.98352
4,during,1370,1792703371320,411.768,5000,0,0.98398
4,during,1371,1792703371737,570.935,5000,0,0.98352
4,during,1372,1792703372313,401.601,5000,0,0.98398
4,during,1373,1792703372720,408.026,5000,0,0.98352
4,during,1374,1792703373133,423.605,5000,0,0.98398
4,during,1375,1792703373562,393.067,5000,0,0.98352
4,during,1376,1792703373960,380.189,5000,0,0.98398
4,during,1377,1792703374346,384.347,5000,0,0.98352
4,during,1378,1792703374735,375.241,5000,0,0.98398
4,during,1379,1792703375115,382.666,5000,0,0.98352
4,during,1380,1792703375503,379.56,5000,0,0.98398
4,during,1381,1792703375888,383.283,5000,0,0.98352
4,during,1382,1792703376276,377.34,5000,0,0.98398
4,during,1383,1792703376659,384.076,5000,0,0.98352
4,during,1384,1792703377048,377.055,5000,0,0.98398
4,during,1385,1792703377430,389.525,5000,0,0.98352
4,during,1386,1792703377825,382.144,5000,0,0.98398
4,during,1387,1792703378212,384.867,5000,0,0.98352
4,during,1388,1792703378602,379.575,5000,0,0.98398
4,during,1389,1792703378987,386.062,5000,0,0.98352
4,during,1390,1792703379378,377.133,5000,0,0.98398
4,during,1391,1792703379761,380.263,5000,0,0.98352
4,during,1392,1792703380146,385.202,5000,0,0.98398
4,during,1393,1792703380536,386.551,5000,0,0.98352
4,during,1394,1792703380928,379.867,5000,0,0.98398
4,during,1395,1792703381313,384.002,5000,0,0.98352
4,during,1396,1792703381702,379.803,5000,0,0.98398
4,during,1397,1792703382087,383.94,5000,0,0.98352
4,during,1398,1792703382476,384.373,5000,0,0.98398
4,during,1399,1792703382865,383.651,5000,0,0.98352
4,during,1400,1792703383254,379.314,5000,0,0.98398
4,during,1401,1792703383638,387.542,5000,0,0.98352
4,during,1402,1792703384031,380.093,5000,0,0.98398
4,during,1403,1792703384416,386.667,5000,0,0.98352
4,during,1404,1792703384808,379.401,5000,0,0.98398
4,during,1405,1792703385193,382.749,5000,0,0.98352
4,during,1406,1792703385581,384.802,5000,0,0.98398
4,during,1407,1792703385971,387.28,5000,0,0.98352
4,during,1408,1792703386363,380.502,5000,0,0.98398
4,during,1409,1792703386749,382.758,5000,0,0.98352
4,during,1410,1792703387137,370.383,5000,0,0.98398
4,during,1411,1792703387512,377.361,5000,0,0.98352
4,during,1412,1792703387894,376.062,5000,0,0.98398
4,during,1413,1792703388276,382.867,5000,0,0.98352
4,during,1414,1792703388664,376.713,5000,0,0.98398
4,during,1415,1792703389046,381.623,5000,0,0.98352
4,during,1416,1792703389432,390.409,5000,0,0.98398
4,during,1417,1792703389828,388.453,5000,0,0.98352
4,during,1418,1792703390221,380.539,5000,0,0.98398
4,during,1419,1792703390607,383.369,5000,0,0.98352
4,during,1420,1792703390995,381.612,5000,0,0.98398
4,during,1421,1792703391382,389.198,5000,0,0.98352
4,during,1422,1792703391776,383.875,5000,0,0.98398
4,during,1423,1792703392165,388.126,5000,0,0.98352
4,during,1424,1792703392558,383.365,5000,0,0.98398
4,during,1425,1792703392947,395.994,5000,0,0.98352
4,during,1426,1792703393348,378.725,5000,0,0.98398
4,during,1427,1792703393732,386.619,5000,0,0.98352
4,during,1428,1792703394124,380.479,5000,0,0.98398
4,during,1429,1792703394509,381.91,5000,0,0.98352
4,during,1430,1792703394896,380.045,5000,0,0.98398
4,during,1431,1792703395282,380.748,5000,0,0.98352
4,during,1432,1792703395667,381.915,5000,0,0.98398
4,during,1433,1792703396054,384.707,5000,0,0.98352
4,during,1434,1792703396444,385.171,5000,0,0.98398
4,during,1435,1792703396835,400.003,5000,0,0.98352
4,during,1436,1792703397240,384.899,5000,0,0.98398
4,during,1437,1792703397630,388.137,5000,0,0.98352
4,during,1438,1792703398023,392.725,5000,0,0.98398
4,during,1439,1792703398421,396.857,5000,0,0.98352
4,during,1440,1792703398823,380.078,5000,0,0.98398
4,during,1441,1792703399208,380.077,5000,0,0.98352
4,during,1442,1792703399593,376.573,5000,0,0.98398
4,during,1443,1792703399975,384.232,5000,0,0.98352
4,during,1444,1792703400364,384.129,5000,0,0.98398
4,during,1445,1792703400754,388.316,5000,0,0.98352
4,during,1446,1792703401147,385.634,5000,0,0.98398
4,during,1447,1792703401538,386.356,5000,0,0.98352
4,during,1448,1792703401929,379.454,5000,0,0.98398
4,during,1449,1792703402314,389.619,5000,0,0.98352
4,during,1450,1792703402709,385.218,5000,0,0.98398
4,during,1451,1792703403099,385.776,5000,0,0.98352
4,during,1452,1792703403490,386.489,5000,0,0.98398
4,during,1453,1792703403881,383.876,5000,0,0.98352
4,during,1454,1792703404270,383.074,5000,0,0.98398
4,during,1455,1792703404658,389.152,5000,0,0.98352
4,during,1456,1792703405053,383.291,5000,0,0.98398
4,during,1457,1792703405441,390.453,5000,0,0.98352
4,during,1458,1792703405837,369.885,5000,0,0.98398
4,during,1459,1792703406212,393.452,5000,0,0.98352
4,during,1460,1792703406610,389.736,5000,0,0.98398
4,during,1461,1792703407005,395.979,5000,0,0.98352
4,during,1462,1792703407406,379.39,5000,0,0.98398
4,during,1463,1792703407791,385.168,5000,0,0.98352
4,during,1464,1792703408181,382.079,5000,0,0.98398
4,during,1465,1792703408568,383.183,5000,0,0.98352
4,during,1466,1792703408957,379.21,5000,0,0.98398
4,during,1467,1792703409341,385.168,5000,0,0.98352
4,during,1468,1792703409731,379.966,5000,0,0.98398
4,during,1469,1792703410116,385.731,5000,0,0.98352
4,during,1470,1792703410507,375.675,5000,0,0.98398
4,during,1471,1792703410888,383.107,5000,0,0.98352
4,during,1472,1792703411276,379.389,5000,0,0.98398
4,during,1473,1792703411661,386.498,5000,0,0.98352
4,during,1474,1792703412052,377.75,5000,0,0.98398
4,during,1475,1792703412435,387.862,5000,0,0.98352
4,during,1476,1792703412828,376.073,5000,0,0.98398
4,during,1477,1792703413209,383.628,5000,0,0.98352
4,during,1478,1792703413598,375.859,5000,0,0.98398
4,during,1479,1792703413979,387.479,5000,0,0.98352
4,during,1480,1792703414372,377.991,5000,0,0.98398
4,during,1481,1792703414755,388.428,5000,0,0.98352
4,during,1482,1792703415148,378.466,5000,0,0.98398
4,during,1483,1792703415532,384.445,5000,0,0.98352
4,during,1484,1792703415921,371.277,5000,0,0.98398
4,during,1485,1792703416298,388.35,5000,0,0.98352
4,during,1486,1792703416691,379.062,5000,0,0.98398
4,during,1487,1792703417075,385.796,5000,0,0.98352
4,during,1488,1792703417466,371.274,5000,0,0.98398
4,during,1489,1792703417843,377.455,5000,0,0.98352
4,during,1490,1792703418225,367.352,5000,0,0.98398
4,during,1491,1792703418598,376.442,5000,0,0.98352
4,during,1492,1792703418980,366.922,5000,0,0.98398
4,during,1493,1792703419352,370.214,5000,0,0.98352
4,during,1494,1792703419727,357.37,5000,0,0.98398
4,during,1495,1792703420089,389.924,5000,0,0.98352
4,during,1496,1792703420484,377.112,5000,0,0.98398
4,during,1497,1792703420867,391.294,5000,0,0.98352
4,during,1498,1792703421263,379.266,5000,0,0.98398
4,during,1499,1792703421648,383.779,5000,0,0.98352
4,during,1500,1792703422037,380.574,5000,0,0.98398
4,during,1501,1792703422422,383.303,5000,0,0.98352
4,during,1502,1792703422811,381.155,5000,0,0.98398
4,during,1503,1792703423197,387.175,5000,0,0.98352
4,during,1504,1792703423589,375.894,5000,0,0.98398
4,during,1505,1792703423970,385.933,5000,0,0.98352
4,during,1506,1792703424361,381.126,5000,0,0.98398
4,during,1507,1792703424748,387.269,5000,0,0.98352
4,during,1508,1792703425140,380.519,5000,0,0.98398
4,during,1509,1792703425526,385.915,5000,0,0.98352
4,during,1510,1792703425917,391.27,5000,0,0.98398
4,during,1511,1792703426313,392.937,5000,0,0.98352
4,during,1512,1792703426711,383.412,5000,0,0.98398
4,during,1513,1792703427100,394.891,5000,0,0.98352
4,during,1514,1792703427500,383.57,5000,0,0.98398
4,during,1515,1792703427889,388.636,5000,0,0.98352
4,during,1516,1792703428282,392.807,5000,0,0.98398
4,during,1517,1792703428680,396.946,5000,0,0.98352
4,during,1518,1792703429082,381.339,5000,0,0.98398
4,during,1519,1792703429469,387.19,5000,0,0.98352
4,during,1520,1792703429861,384.528,5000,0,0.98398
4,during,1521,1792703430251,392.594,5000,0,0.98352
4,during,1522,1792703430649,381.002,5000,0,0.98398
4,during,1523,1792703431035,385.368,5000,0,0.98352
4,during,1524,1792703431425,387.168,5000,0,0.98398
4,during,1525,1792703431818,389.66,5000,0,0.98352
4,during,1526,1792703432213,383.404,5000,0,0.98398
4,during,1527,1792703432601,390.095,5000,0,0.98352
4,during,1528,1792703432996,393.142,5000,0,0.98398
4,during,1529,1792703433395,388.261,5000,0,0.98352
4,during,1530,1792703433788,393.559,5000,0,0.98398
4,during,1531,1792703434187,393.8,5000,0,0.98352
4,during,1532,1792703434586,385.296,5000,0,0.98398
4,during,1533,1792703434976,386.828,5000,0,0.98352
4,during,1534,1792703435368,381.434,5000,0,0.98398
4,during,1535,1792703435754,384.29,5000,0,0.98352
4,during,1536,1792703436144,378.483,5000,0,0.98398
4,during,1537,1792703436527,381.873,5000,0,0.98352
4,during,1538,1792703436915,379.373,5000,0,0.98398
4,during,1539,1792703437299,384.865,5000,0,0.98352
4,during,1540,1792703437689,373.651,5000,0,0.98398
4,during,1541,1792703438068,386.621,5000,0,0.98352
4,during,1542,1792703438459,372.819,5000,0,0.98398
4,during,1543,1792703438837,383.133,5000,0,0.98352
4,during,1544,1792703439226,373.162,5000,0,0.98398
4,during,1545,1792703439604,393.282,5000,0,0.98352
4,during,1546,1792703440002,385.096,5000,0,0.98398
4,during,1547,1792703440393,377.376,5000,0,0.98352
4,during,1548,1792703440775,376.567,5000,0,0.98398
4,during,1549,1792703441157,377.384,5000,0,0.98352
4,during,1550,1792703441539,370.322,5000,0,0.98398
4,during,1551,1792703441915,377.755,5000,0,0.98352
4,during,1552,1792703442297,373.922,5000,0,0.98398
4,during,1553,1792703442676,375.74,5000,0,0.98352
4,during,1554,1792703443057,372.406,5000,0,0.98398
4,during,1555,1792703443435,374.184,5000,0,0.98352
4,during,1556,1792703443814,369,5000,0,0.98398
4,during,1557,1792703444188,373.685,5000,0,0.98352
4,during,1558,1792703444567,371.51,5000,0,0.98398
4,during,1559,1792703444943,374.677,5000,0,0.98352
4,during,1560,1792703445323,372.143,5000,0,0.98398
4,during,1561,1792703445700,374.629,5000,0,0.98352
4,during,1562,1792703446080,368.231,5000,0,0.98398
4,during,1563,1792703446454,379.19,5000,0,0.98352
4,during,1564,1792703446838,391.564,5000,0,0.98398
4,during,1565,1792703447235,393.236,5000,0,0.98352
4,during,1566,1792703447633,390.493,5000,0,0.98398
4,during,1567,1792703448028,397.75,5000,0,0.98352
4,during,1568,1792703448431,381.027,5000,0,0.98398
4,during,1569,1792703448817,383.385,5000,0,0.98352
4,during,1570,1792703449206,391.596,5000,0,0.98398
4,during,1571,1792703449603,387.718,5000,0,0.98352
4,during,1572,1792703449995,377.233,5000,0,0.98398
4,during,1573,1792703450378,383.493,5000,0,0.98352
4,during,1574,1792703450767,375.659,5000,0,0.98398
4,during,1575,1792703451147,388.121,5000,0,0.98352
4,during,1576,1792703451541,384.323,5000,0,0.98398
4,during,1577,1792703451930,380.825,5000,0,0.98352
4,during,1578,1792703452316,383.663,5000,0,0.98398
4,during,1579,1792703452705,383.189,5000,0,0.98352
4,during,1580,1792703453093,382.001,5000,0,0.98398
4,during,1581,1792703453480,386.458,5000,0,0.98352
4,during,1582,1792703453872,383.039,5000,0,0.98398
4,during,1583,1792703454260,382.57,5000,0,0.98352
4,during,1584,1792703454648,380.188,5000,0,0.98398
4,during,1585,1792703455033,383.399,5000,0,0.98352
4,during,1586,1792703455421,383.305,5000,0,0.98398
4,during,1587,1792703455810,382.845,5000,0,0.98352
4,during,1588,1792703456198,379.605,5000,0,0.98398
4,during,1589,1792703456583,381.039,5000,0,0.98352
4,during,1590,1792703456969,381.489,5000,0,0.98398
4,during,1591,1792703457356,383.435,5000,0,0.98352
4,during,1592,1792703457744,379.53,5000,0,0.98398
4,during,1593,1792703458129,383.245,5000,0,0.98352
4,during,1594,1792703458517,379.845,5000,0,0.98398
4,during,1595,1792703458902,383.93,5000,0,0.98352
4,during,1596,1792703459291,377.339,5000,0,0.98398
4,during,1597,1792703459674,387.151,5000,0,0.98352
4,during,1598,1792703460066,380.422,5000,0,0.98398
4,during,1599,1792703460452,379.726,5000,0,0.98352
4,during,1600,1792703460837,373.54,5000,0,0.98398
4,during,1601,1792703461215,385.79,5000,0,0.98352
4,during,1602,1792703461606,376.968,5000,0,0.98398
4,during,1603,1792703461988,379.651,5000,0,0.98352
4,during,1604,1792703462373,373.819,5000,0,0.98398
4,during,1605,1792703462752,380.381,5000,0,0.98352
4,during,1606,1792703463137,378.474,5000,0,0.98398
4,during,1607,1792703463521,385.064,5000,0,0.98352
4,during,1608,1792703463911,377.778,5000,0,0.98398
4,during,1609,1792703464294,382.613,5000,0,0.98352
4,during,1610,1792703464682,368.558,5000,0,0.98398
4,during,1611,1792703465056,382.487,5000,0,0.98352
4,during,1612,1792703465443,375.477,5000,0,0.98398
4,during,1613,1792703465824,378.648,5000,0,0.98352
4,during,1614,1792703466207,374.409,5000,0,0.98398
4,during,1615,1792703466587,391.512,5000,0,0.98352
4,during,1616,1792703466984,373.485,5000,0,0.98398
4,during,1617,1792703467362,392.893,5000,0,0.98352
4,during,1618,1792703467760,384.013,5000,0,0.98398
4,during,1619,1792703468150,397.15,5000,0,0.98352
4,during,1620,1792703468552,375.597,5000,0,0.98398
4,during,1621,1792703468933,421.867,5000,0,0.98352
4,during,1622,1792703469360,373.237,5000,0,0.98398
4,during,1623,1792703469738,378.715,5000,0,0.98352
4,during,1624,1792703470122,372.261,5000,0,0.98398
4,during,1625,1792703470499,378.905,5000,0,0.98352
4,during,1626,1792703470883,370.9,5000,0,0.98398
4,during,1627,1792703471259,386.11,5000,0,0.98352
4,during,1628,1792703471651,372.317,5000,0,0.98398
4,during,1629,1792703472028,378.206,5000,0,0.98352
4,during,1630,1792703472412,409.626,5000,0,0.98398
4,during,1631,1792703472826,413.035,5000,0,0.98352
4,during,1632,1792703473245,371.295,5000,0,0.98398
4,during,1633,1792703473621,376.54,5000,0,0.98352
4,during,1634,1792703474003,377.438,5000,0,0.98398
4,during,1635,1792703474385,404.17,5000,0,0.98352
4,during,1636,1792703474794,372.528,5000,0,0.98398
4,during,1637,1792703475172,377.78,5000,0,0.98352
4,during,1638,1792703475555,371.65,5000,0,0.98398
4,during,1639,1792703475932,460.197,5000,0,0.98352
4,during,1640,1792703476397,368.069,5000,0,0.98398
4,during,1641,1792703476770,386.35,5000,0,0.98352
4,during,1642,1792703477162,8389.72,5000,0,0.97764
4,during,1643,1792703485556,539.475,5000,0,0.97938
4,during,1644,1792703486101,315.654,5000,0,0.97764
4,during,1645,1792703486422,326.893,5000,0,0.97938
4,during,1646,1792703486754,322.332,5000,0,0.97764
4,during,1647,1792703487081,331.411,5000,0,0.97938
4,during,1648,1792703487418,390.617,5000,0,0.97764
4,during,1649,1792703487814,322.542,5000,0,0.97938
4,during,1650,1792703488141,308.868,5000,0,0.97764
4,during,1651,1792703488455,319.66,5000,0,0.97938
4,during,1652,1792703488780,555.254,5000,0,0.97764
4,during,1653,1792703489340,602.32,5000,0,0.97938
4,during,1654,1792703489948,741.185,5000,0,0.97764
4,during,1655,1792703490694,861.407,5000,0,0.97938
4,during,1656,1792703491561,2700.88,5000,0,0.97764
4,during,1657,1792703494267,5860.03,5000,0,0.97938
4,during,1658,1792703500132,6056.66,5000,0,0.97764
4,during,1659,1792703506194,2162.19,5000,0,0.97938
4,during,1660,1792703508362,394.138,5000,0,0.97764
4,during,1661,1792703508761,332.476,5000,0,0.97938
4,during,1662,1792703509099,340.139,5000,0,0.97764
4,during,1663,1792703509444,326.617,5000,0,0.97938
4,during,1664,1792703509776,316.105,5000,0,0.97764
4,during,1665,1792703510097,319.522,5000,0,0.97938
4,during,1666,1792703510421,330.619,5000,0,0.97764
4,during,1667,1792703510757,326.255,5000,0,0.97938
4,during,1668,1792703511088,319.726,5000,0,0.97764
4,during,1669,1792703511413,324.946,5000,0,0.97938
4,during,1670,1792703511743,324.214,5000,0,0.97764
4,during,1671,1792703512073,338.406,5000,0,0.97938
4,during,1672,1792703512416,312.856,5000,0,0.97764
4,during,1673,1792703512734,341.49,5000,0,0.97938
4,during,1674,1792703513080,312.177,5000,0,0.97764
4,during,1675,1792703513398,344.202,5000,0,0.97938
4,during,1676,1792703513747,313.065,5000,0,0.97764
4,during,1677,1792703514065,328.331,5000,0,0.97938
4,during,1678,1792703514398,321.094,5000,0,0.97764
4,during,1679,1792703514725,328.905,5000,0,0.97938
4,during,1680,1792703515059,318.221,5000,0,0.97764
4,during,1681,1792703515382,323.132,5000,0,0.97938
4,during,1682,1792703515710,331.206,5000,0,0.97764
4,during,1683,1792703516047,319.879,5000,0,0.97938
4,during,1684,1792703516372,313.767,5000,0,0.97764
4,during,1685,1792703516690,319.864,5000,0,0.97938
4,during,1686,1792703517015,309.59,5000,0,0.97764
4,during,1687,1792703517330,324.913,5000,0,0.97938
4,during,1688,1792703517660,310.546,5000,0,0.97764
4,during,1689,1792703517976,323.229,5000,0,0.97938
4,during,1690,1792703518304,316.357,5000,0,0.97764
4,during,1691,1792703518625,323.646,5000,0,0.97938
4,during,1692,1792703518954,312.996,5000,0,0.97764
4,during,1693,1792703519272,320.557,5000,0,0.97938
4,during,1694,1792703519598,330.527,5000,0,0.97764
4,during,1695,1792703519934,332.793,5000,0,0.97938
4,during,1696,1792703520271,330.024,5000,0,0.97764
4,during,1697,1792703520607,331.354,5000,0,0.97938
4,during,1698,1792703520943,342.48,5000,0,0.97764
4,during,1699,1792703521290,344.474,5000,0,0.97938
4,during,1700,1792703521640,317.068,5000,0,0.97764
4,during,1701,1792703521962,468.438,5000,0,0.97938
4,during,1702,1792703522436,326.048,5000,0,0.97764
4,during,1703,1792703522767,432.971,5000,0,0.97938
4,during,1704,1792703523205,358.092,5000,0,0.97764
4,during,1705,1792703523568,350.721,5000,0,0.97938
4,during,1706,1792703523924,331.105,5000,0,0.97764
4,during,1707,1792703524260,327.411,5000,0,0.97938
4,during,1708,1792703524593,342.312,5000,0,0.97764
4,during,1709,1792703524941,333.654,5000,0,0.97938
4,during,1710,1792703525279,537.249,5000,0,0.97764
4,during,1711,1792703525822,312.872,5000,0,0.97938
4,during,1712,1792703526140,333.147,5000,0,0.97764
4,during,1713,1792703526478,321.488,5000,0,0.97938
4,during,1714,1792703526805,311.902,5000,0,0.97764
4,during,1715,1792703527122,331.474,5000,0,0.97938
4,during,1716,1792703527458,309.155,5000,0,0.97764
4,during,1717,1792703527773,321.272,5000,0,0.97938
4,during,1718,1792703528099,333.198,5000,0,0.97764
4,during,1719,1792703528437,322.843,5000,0,0.97938
4,during,1720,1792703528765,314.669,5000,0,0.97764
4,during,1721,1792703529085,321.296,5000,0,0.97938
4,during,1722,1792703529412,317.798,5000,0,0.97764
4,during,1723,1792703529735,318.422,5000,0,0.97938
4,during,1724,1792703530058,315.345,5000,0,0.97764
4,during,1725,1792703530379,322.538,5000,0,0.97938
4,during,1726,1792703530706,346.914,5000,0,0.97764
4,during,1727,1792703531058,325.232,5000,0,0.97938
4,during,1728,1792703531389,308.5,5000,0,0.97764
4,during,1729,1792703531702,323.553,5000,0,0.97938
4,during,1730,1792703532031,316.952,5000,0,0.97764
4,during,1731,1792703532353,321.595,5000,0,0.97938
4,during,1732,1792703532680,311.967,5000,0,0.97764
4,during,1733,1792703532997,322.772,5000,0,0.97938
4,during,1734,1792703533325,354.392,5000,0,0.97764
4,during,1735,1792703533685,362.585,5000,0,0.97938
4,during,1736,1792703534052,360.282,5000,0,0.97764
4,during,1737,1792703534418,320.726,5000,0,0.97938
4,during,1738,1792703534743,313.166,5000,0,0.97764
4,during,1739,1792703535062,702.46,5000,0,0.97938
4,during,1740,1792703535769,327.136,5000,0,0.97764
4,during,1741,1792703536101,320.443,5000,0,0.97938
4,during,1742,1792703536427,324.239,5000,0,0.97764
4,during,1743,1792703536756,342.401,5000,0,0.97938
4,during,1744,1792703537104,330.347,5000,0,0.97764
4,during,1745,1792703537440,324.77,5000,0,0.97938
4,during,1746,1792703537769,320.658,5000,0,0.97764
4,during,1747,1792703538095,334.212,5000,0,0.97938
4,during,1748,1792703538435,307.656,5000,0,0.97764
4,during,1749,1792703538747,321.317,5000,0,0.97938
4,during,1750,1792703539074,311.08,5000,0,0.97764
4,during,1751,1792703539390,319.926,5000,0,0.97938
4,during,1752,1792703539715,317.402,5000,0,0.97764
4,during,1753,1792703540038,319.931,5000,0,0.97938
4,during,1754,1792703540363,329.403,5000,0,0.97764
4,during,1755,1792703540697,343.588,5000,0,0.97938
4,during,1756,1792703541046,341.372,5000,0,0.97764
4,during,1757,1792703541392,330.542,5000,0,0.97938
4,during,1758,1792703541728,334.378,5000,0,0.97764
4,during,1759,1792703542068,340.819,5000,0,0.97938
4,during,1760,1792703542414,340.971,5000,0,0.97764
4,during,1761,1792703542760,329.454,5000,0,0.97938
4,during,1762,1792703543107,324.143,5000,0,0.97764
4,during,1763,1792703543448,327.038,5000,0,0.97938
4,during,1764,1792703543780,315.469,5000,0,0.97764
4,during,1765,1792703544101,326.124,5000,0,0.97938
4,during,1766,1792703544432,341.61,5000,0,0.97764
4,during,1767,1792703544779,353.469,5000,0,0.97938
4,during,1768,1792703545137,371.377,5000,0,0.97764
4,during,1769,1792703545514,340.091,5000,0,0.97938
4,during,1770,1792703545859,330.989,5000,0,0.97764
4,during,1771,1792703546195,340.161,5000,0,0.97938
4,during,1772,1792703546540,337.538,5000,0,0.97764
4,during,1773,1792703546883,342.552,5000,0,0.97938
4,during,1774,1792703547231,321.223,5000,0,0.97764
4,during,1775,1792703547557,339.205,5000,0,0.97938
4,during,1776,1792703547901,348.146,5000,0,0.97764
4,during,1777,1792703548255,363.538,5000,0,0.97938
4,during,1778,1792703548623,326.373,5000,0,0.97764
4,during,1779,1792703548955,345.622,5000,0,0.97938
4,during,1780,1792703549306,332.725,5000,0,0.97764
4,during,1781,1792703549643,330.668,5000,0,0.97938
4,during,1782,1792703549979,329.22,5000,0,0.97764
4,during,1783,1792703550314,333.831,5000,0,0.97938
4,during,1784,1792703550653,339.349,5000,0,0.97764
4,during,1785,1792703550997,337.056,5000,0,0.97938
4,during,1786,1792703551339,315.136,5000,0,0.97764
4,during,1787,1792703551659,334.73,5000,0,0.97938
4,during,1788,1792703551999,314.211,5000,0,0.97764
4,during,1789,1792703552319,330.73,5000,0,0.97938
4,during,1790,1792703552654,311.193,5000,0,0.97764
4,during,1791,1792703552971,328.662,5000,0,0.97938
4,during,1792,1792703553305,327.735,5000,0,0.97764
4,during,1793,1792703553638,310.219,5000,0,0.97938
4,during,1794,1792703553953,304.673,5000,0,0.97764
4,during,1795,1792703554263,309.328,5000,0,0.97938
4,during,1796,1792703554577,307.026,5000,0,0.97764
4,during,1797,1792703554890,307.741,5000,0,0.97938
4,during,1798,1792703555202,311.445,5000,0,0.97764
4,during,1799,1792703555519,312.187,5000,0,0.97938
4,during,1800,1792703555836,315.384,5000,0,0.97764
4,during,1801,1792703556157,334.865,5000,0,0.97938
4,during,1802,1792703556497,435.018,5000,0,0.97764
4,during,1803,1792703556937,460.499,5000,0,0.97938
4,during,1804,1792703557403,306.413,5000,0,0.97764
4,during,1805,1792703557715,315.525,5000,0,0.97938
4,during,1806,1792703558035,309.538,5000,0,0.97764
4,during,1807,1792703558350,476.661,5000,0,0.97938
4,during,1808,1792703558832,378.21,5000,0,0.97764
4,during,1809,1792703559215,321.491,5000,0,0.97938
4,during,1810,1792703559541,306.844,5000,0,0.97764
4,during,1811,1792703559853,393.297,5000,0,0.97938
4,during,1812,1792703560252,414.706,5000,0,0.97764
4,during,1813,1792703560672,431.592,5000,0,0.97938
4,during,1814,1792703561108,420.267,5000,0,0.97764
4,during,1815,1792703561534,488.208,5000,0,0.97938
4,during,1816,1792703562027,333.232,5000,0,0.97764
4,during,1817,1792703562365,338.077,5000,0,0.97938
4,during,1818,1792703562709,339.74,5000,0,0.97764
4,during,1819,1792703563053,341.994,5000,0,0.97938
4,during,1820,1792703563401,365.52,5000,0,0.97764
4,during,1821,1792703563771,326.692,5000,0,0.97938
4,during,1822,1792703564103,453.352,5000,0,0.97764
4,during,1823,1792703564562,323.006,5000,0,0.97938
4,during,1824,1792703564890,324.31,5000,0,0.97764
4,during,1825,1792703565219,376.705,5000,0,0.97938
4,during,1826,1792703565601,368.474,5000,0,0.97764
4,during,1827,1792703565975,342.94,5000,0,0.97938
4,during,1828,1792703566323,350.275,5000,0,0.97764
4,during,1829,1792703566678,306.095,5000,0,0.97938
4,during,1830,1792703566989,399.156,5000,0,0.97764
4,during,1831,1792703567393,429.878,5000,0,0.97938
4,during,1832,1792703567828,362.798,5000,0,0.97764
4,during,1833,1792703568196,339.142,5000,0,0.97938
4,during,1834,1792703568541,312.125,5000,0,0.97764
4,during,1835,1792703568858,304.748,5000,0,0.97938
4,during,1836,1792703569168,308.681,5000,0,0.97764
4,during,1837,1792703569481,309.38,5000,0,0.97938
4,during,1838,1792703569796,310.289,5000,0,0.97764
4,during,1839,1792703570111,306.342,5000,0,0.97938
4,during,1840,1792703570423,302.03,5000,0,0.97764
4,during,1841,1792703570730,321.009,5000,0,0.97938
4,during,1842,1792703571056,303.592,5000,0,0.97764
4,during,1843,1792703571365,302.197,5000,0,0.97938
4,during,1844,1792703571672,307.801,5000,0,0.97764
4,during,1845,1792703571985,308.887,5000,0,0.97938
4,during,1846,1792703572299,315.753,5000,0,0.97764
4,during,1847,1792703572620,321.026,5000,0,0.97938
4,during,1848,1792703572946,327.404,5000,0,0.97764
4,during,1849,1792703573279,332.152,5000,0,0.97938
4,during,1850,1792703573616,347.326,5000,0,0.97764
4,during,1851,1792703573969,321.576,5000,0,0.97938
4,during,1852,1792703574296,332.405,5000,0,0.97764
4,during,1853,1792703574633,332.333,5000,0,0.97938
4,during,1854,1792703574971,331.502,5000,0,0.97764
4,during,1855,1792703575307,322.78,5000,0,0.97938
4,during,1856,1792703575635,334.307,5000,0,0.97764
4,during,1857,1792703575975,340.599,5000,0,0.97938
4,during,1858,1792703576320,328.441,5000,0,0.97764
4,during,1859,1792703576654,332.051,5000,0,0.97938
4,during,1860,1792703576991,329.439,5000,0,0.97764
4,during,1861,1792703577326,334.294,5000,0,0.97938
4,during,1862,1792703577665,334.93,5000,0,0.97764
4,during,1863,1792703578005,325.625,5000,0,0.97938
4,during,1864,1792703578336,332.819,5000,0,0.97764
4,during,1865,1792703578674,338.979,5000,0,0.97938
4,during,1866,1792703579018,329.247,5000,0,0.97764
4,during,1867,1792703579352,328.861,5000,0,0.97938
4,during,1868,1792703579686,319.637,5000,0,0.97764
4,during,1869,1792703580011,321.949,5000,0,0.97938
4,during,1870,1792703580338,328.008,5000,0,0.97764
4,during,1871,1792703580671,322.462,5000,0,0.97938
4,during,1872,1792703580999,322.004,5000,0,0.97764
4,during,1873,1792703581326,322.582,5000,0,0.97938
4,during,1874,1792703581654,328.36,5000,0,0.97764
4,during,1875,1792703581987,323.902,5000,0,0.97938
4,during,1876,1792703582316,319.872,5000,0,0.97764
4,during,1877,1792703582641,317.917,5000,0,0.97938
4,during,1878,1792703582964,333.507,5000,0,0.97764
4,during,1879,1792703583303,315.295,5000,0,0.97938
4,during,1880,1792703583623,319.67,5000,0,0.97764
4,during,1881,1792703583948,317.351,5000,0,0.97938
4,during,1882,1792703584271,318.594,5000,0,0.97764
4,during,1883,1792703584594,333.829,5000,0,0.97938
4,during,1884,1792703584933,307.39,5000,0,0.97764
4,during,1885,1792703585246,326.858,5000,0,0.97938
4,during,1886,1792703585578,301.093,5000,0,0.97764
4,during,1887,1792703585884,305.797,5000,0,0.97938
4,during,1888,1792703586195,302.523,5000,0,0.97764
4,during,1889,1792703586503,306.65,5000,0,0.97938
4,during,1890,1792703586814,310.078,5000,0,0.97764
4,during,1891,1792703587130,317.859,5000,0,0.97938
4,during,1892,1792703587453,501.488,5000,0,0.97764
4,during,1893,1792703587959,475.71,5000,0,0.97938
4,during,1894,1792703588440,335.497,5000,0,0.97764
4,during,1895,1792703588781,338.841,5000,0,0.97938
4,during,1896,1792703589124,318.584,5000,0,0.97764
4,during,1897,1792703589448,313.78,5000,0,0.97938
4,during,1898,1792703589767,308.337,5000,0,0.97764
4,during,1899,1792703590081,314.39,5000,0,0.97938
4,during,1900,1792703590400,304.192,5000,0,0.97764
4,during,1901,1792703590710,311.282,5000,0,0.97938
4,during,1902,1792703591026,305.103,5000,0,0.97764
4,during,1903,1792703591336,306.583,5000,0,0.97938
4,during,1904,1792703591648,300.1,5000,0,0.97764
4,during,1905,1792703591953,308.332,5000,0,0.97938
4,during,1906,1792703592267,305.345,5000,0,0.97764
4,during,1907,1792703592577,307.989,5000,0,0.97938
4,during,1908,1792703592890,304.722,5000,0,0.97764
4,during,1909,1792703593200,305.139,5000,0,0.97938
4,during,1910,1792703593511,305.06,5000,0,0.97764
4,during,1911,1792703593821,307.352,5000,0,0.97938
4,during,1912,1792703594133,322.928,5000,0,0.97764
4,during,1913,1792703594462,319.359,5000,0,0.97938
4,during,1914,1792703594786,323.367,5000,0,0.97764
4,during,1915,1792703595114,341.674,5000,0,0.97938
4,during,1916,1792703595461,324.354,5000,0,0.97764
4,during,1917,1792703595791,319.004,5000,0,0.97938
4,during,1918,1792703596115,308.637,5000,0,0.97764
4,during,1919,1792703596429,309.275,5000,0,0.97938
4,during,1920,1792703596743,358.851,5000,0,0.97764
4,during,1921,1792703597107,315.296,5000,0,0.97938
4,during,1922,1792703597428,324.568,5000,0,0.97764
4,during,1923,1792703597757,297.639,5000,0,0.97938
4,during,1924,1792703598060,322.103,5000,0,0.97764
4,during,1925,1792703598387,304.76,5000,0,0.97938
4,during,1926,1792703598697,310.972,5000,0,0.97764
4,during,1927,1792703599013,311.564,5000,0,0.97938
4,during,1928,1792703599330,326.878,5000,0,0.97764
4,during,1929,1792703599662,331.228,5000,0,0.97938
4,during,1930,1792703599998,335.083,5000,0,0.97764
4,during,1931,1792703600339,333.008,5000,0,0.97938
4,during,1932,1792703600677,331.674,5000,0,0.97764
4,during,1933,1792703601014,323.551,5000,0,0.97938
4,during,1934,1792703601342,336.956,5000,0,0.97764
4,during,1935,1792703601684,333.94,5000,0,0.97938
4,during,1936,1792703602023,330.496,5000,0,0.97764
4,during,1937,1792703602359,327.953,5000,0,0.97938
4,during,1938,1792703602692,334.912,5000,0,0.97764
4,during,1939,1792703603032,335.047,5000,0,0.97938
4,during,1940,1792703603373,325.136,5000,0,0.97764
4,during,1941,1792703603703,328.295,5000,0,0.97938
4,during,1942,1792703604036,333.413,5000,0,0.97764
4,during,1943,1792703604375,330.885,5000,0,0.97938
4,during,1944,1792703604711,321.643,5000,0,0.97764
4,during,1945,1792703605038,315.571,5000,0,0.97938
4,during,1946,1792703605358,312.8,5000,0,0.97764
4,during,1947,1792703605676,329.084,5000,0,0.97938
4,during,1948,1792703606010,386.011,5000,0,0.97764
4,during,1949,1792703606402,347.582,5000,0,0.97938
4,during,1950,1792703606754,323.439,5000,0,0.97764
4,during,1951,1792703607083,312.829,5000,0,0.97938
4,during,1952,1792703607401,318.638,5000,0,0.97764
4,during,1953,1792703607724,313.236,5000,0,0.97938
4,during,1954,1792703608043,318.335,5000,0,0.97764
4,during,1955,1792703608366,308.071,5000,0,0.97938
4,during,1956,1792703608679,314.131,5000,0,0.97764
4,during,1957,1792703608998,316.437,5000,0,0.97938
4,during,1958,1792703609320,314.845,5000,0,0.97764
4,during,1959,1792703609640,309.596,5000,0,0.97938
4,during,1960,1792703609955,322.171,5000,0,0.97764
4,during,1961,1792703610282,315.859,5000,0,0.97938
4,during,1962,1792703610603,316.144,5000,0,0.97764
4,during,1963,1792703610924,331.828,5000,0,0.97938
4,during,1964,1792703611261,338.992,5000,0,0.97764
4,during,1965,1792703611605,315.634,5000,0,0.97938
4,during,1966,1792703611926,315.483,5000,0,0.97764
4,after,0,1792703612247,295.325,5000,0,0.97764
4,after,1,1792703612548,300.635,5000,0,0.97938
4,after,2,1792703612854,311.308,5000,0,0.97764
4,after,3,1792703613170,311.209,5000,0,0.97938
4,after,4,1792703613486,316.099,5000,0,0.97764
4,after,5,1792703613808,314.344,5000,0,0.97938
4,after,6,1792703614127,316.873,5000,0,0.97764
4,after,7,1792703614449,312.543,5000,0,0.97938
4,after,8,1792703614767,317.208,5000,0,0.97764
4,after,9,1792703615089,314.309,5000,0,0.97938
4,after,10,1792703615409,321.464,5000,0,0.97764
4,after,11,1792703615735,317.88,5000,0,0.97938
4,after,12,1792703616058,317.703,5000,0,0.97764
4,after,13,1792703616381,317.055,5000,0,0.97938
4,after,14,1792703616703,320.455,5000,0,0.97764
4,after,15,1792703617029,321.092,5000,0,0.97938
4,after,16,1792703617355,319.497,5000,0,0.97764
4,after,17,1792703617680,313.403,5000,0,0.97938
4,after,18,1792703617998,319.906,5000,0,0.97764
4,after,19,1792703618323,312.879,5000,0,0.97938
4,after,20,1792703618641,307.919,5000,0,0.97764
4,after,21,1792703618954,312.792,5000,0,0.97938
4,after,22,1792703619272,307.209,5000,0,0.97764
4,after,23,1792703619585,307.428,5000,0,0.97938
4,after,24,1792703619897,310.259,5000,0,0.97764
4,after,25,1792703620213,304.55,5000,0,0.97938
4,after,26,1792703620522,308.939,5000,0,0.97764
4,after,27,1792703620836,309.757,5000,0,0.97938
4,after,28,1792703621151,310.199,5000,0,0.97764
4,after,29,1792703621467,309.937,5000,0,0.97938
4,after,30,1792703621782,310.077,5000,0,0.97764
4,after,31,1792703622097,310.595,5000,0,0.97938
4,after,32,1792703622413,306.134,5000,0,0.97764
4,after,33,1792703622724,323.515,5000,0,0.97938
4,after,34,1792703623053,308.971,5000,0,0.97764
4,after,35,1792703623367,337.035,5000,0,0.97938
4,after,36,1792703623709,310.927,5000,0,0.97764
4,after,37,1792703624025,306.413,5000,0,0.97938
4,after,38,1792703624337,314.968,5000,0,0.97764
4,after,39,1792703624657,314.927,5000,0,0.97938
4,after,40,1792703624977,317.698,5000,0,0.97764
4,after,41,1792703625300,309.606,5000,0,0.97938
4,after,42,1792703625614,311.568,5000,0,0.97764
4,after,43,1792703625931,310.883,5000,0,0.97938
4,after,44,1792703626247,314.015,5000,0,0.97764
4,after,45,1792703626566,311.13,5000,0,0.97938
4,after,46,1792703626882,312.137,5000,0,0.97764
4,after,47,1792703627200,312.102,5000,0,0.97938
4,after,48,1792703627517,312.49,5000,0,0.97764
4,after,49,1792703627834,313.49,5000,0,0.97938
4,after,50,1792703628153,310.576,5000,0,0.97764
4,after,51,1792703628469,311.029,5000,0,0.97938
4,after,52,1792703628785,309.609,5000,0,0.97764
4,after,53,1792703629100,313.391,5000,0,0.97938
4,after,54,1792703629418,419.999,5000,0,0.97764
4,after,55,1792703629843,317.443,5000,0,0.97938
4,after,56,1792703630166,313.187,5000,0,0.97764
4,after,57,1792703630484,310.187,5000,0,0.97938
4,after,58,1792703630800,311.333,5000,0,0.97764
4,after,59,1792703631116,308.106,5000,0,0.97938
4,after,60,1792703631429,313.654,5000,0,0.97764
4,after,61,1792703631748,311.017,5000,0,0.97938
4,after,62,1792703632064,313.916,5000,0,0.97764
4,after,63,1792703632383,397.479,5000,0,0.97938
4,after,64,1792703632786,310.792,5000,0,0.97764
4,after,65,1792703633102,305.385,5000,0,0.97938
4,after,66,1792703633413,315.486,5000,0,0.97764
4,after,67,1792703633733,308.81,5000,0,0.97938
4,after,68,1792703634047,316.345,5000,0,0.97764
4,after,69,1792703634369,311.564,5000,0,0.97938
4,after,70,1792703634685,314.605,5000,0,0.97764
4,after,71,1792703635005,309.229,5000,0,0.97938
4,after,72,1792703635319,311.245,5000,0,0.97764
4,after,73,1792703635636,312.423,5000,0,0.97938
4,after,74,1792703635953,414.752,5000,0,0.97764
4,after,75,1792703636373,332.534,5000,0,0.97938
4,after,76,1792703636711,316.57,5000,0,0.97764
4,after,77,1792703637033,316.994,5000,0,0.97938
4,after,78,1792703637355,315.289,5000,0,0.97764
4,after,79,1792703637675,333.276,5000,0,0.97938
4,after,80,1792703638014,311.769,5000,0,0.97764
4,after,81,1792703638331,311.981,5000,0,0.97938
4,after,82,1792703638648,331.479,5000,0,0.97764
4,after,83,1792703638985,308.682,5000,0,0.97938
4,after,84,1792703639298,309.02,5000,0,0.97764
4,after,85,1792703639613,310.918,5000,0,0.97938
4,after,86,1792703639929,311.24,5000,0,0.97764
4,after,87,1792703640245,311.391,5000,0,0.97938
4,after,88,1792703640562,311.969,5000,0,0.97764
4,after,89,1792703640879,362.433,5000,0,0.97938
4,after,90,1792703641247,457.513,5000,0,0.97764
4,after,91,1792703641709,311.227,5000,0,0.97938
4,after,92,1792703642026,359.985,5000,0,0.97764
4,after,93,1792703642391,311.699,5000,0,0.97938
4,after,94,1792703642708,313.287,5000,0,0.97764
4,after,95,1792703643026,319.501,5000,0,0.97938
4,after,96,1792703643351,311.405,5000,0,0.97764
4,after,97,1792703643667,308.443,5000,0,0.97938
4,after,98,1792703643981,310.997,5000,0,0.97764
4,after,99,1792703644297,308.054,5000,0,0.97938
4,after,100,1792703644610,313.548,5000,0,0.97764
4,after,101,1792703644929,348.982,5000,0,0.97938
4,after,102,1792703645283,315.204,5000,0,0.97764
4,after,103,1792703645603,315.796,5000,0,0.97938
4,after,104,1792703645924,314.016,5000,0,0.97764
4,after,105,1792703646244,312.78,5000,0,0.97938
4,after,106,1792703646562,314.966,5000,0,0.97764
4,after,107,1792703646882,315.308,5000,0,0.97938
4,after,108,1792703647202,315.549,5000,0,0.97764
4,after,109,1792703647523,318.665,5000,0,0.97938
4,after,110,1792703647847,316.006,5000,0,0.97764
4,after,111,1792703648168,310.629,5000,0,0.97938
4,after,112,1792703648484,312.471,5000,0,0.97764
4,after,113,1792703648801,315.857,5000,0,0.97938
4,after,114,1792703649122,317.455,5000,0,0.97764
4,after,115,1792703649445,317.128,5000,0,0.97938
4,after,116,1792703649767,315.69,5000,0,0.97764
4,after,117,1792703650088,311.072,5000,0,0.97938
4,after,118,1792703650404,317.391,5000,0,0.97764
4,after,119,1792703650727,315.654,5000,0,0.97938
4,after,120,1792703651048,322.67,5000,0,0.97764
4,after,121,1792703651375,311.815,5000,0,0.97938
4,after,122,1792703651692,323.313,5000,0,0.97764
4,after,123,1792703652021,420.095,5000,0,0.97938
4,after,124,1792703652446,317.391,5000,0,0.97764
4,after,125,1792703652769,310.097,5000,0,0.97938
4,after,126,1792703653084,318.191,5000,0,0.97764
4,after,127,1792703653407,330.537,5000,0,0.97938
4,after,128,1792703653743,320.889,5000,0,0.97764
4,after,129,1792703654069,310.633,5000,0,0.97938
4,after,130,1792703654385,322.279,5000,0,0.97764
4,after,131,1792703654712,317.434,5000,0,0.97938
4,after,132,1792703655035,334.106,5000,0,0.97764
4,after,133,1792703655374,319.577,5000,0,0.97938
4,after,134,1792703655699,322.031,5000,0,0.97764
4,after,135,1792703656026,313.169,5000,0,0.97938
4,after,136,1792703656344,317.925,5000,0,0.97764
4,after,137,1792703656667,313.832,5000,0,0.97938
4,after,138,1792703656986,322.05,5000,0,0.97764
4,after,139,1792703657314,314.317,5000,0,0.97938
4,after,140,1792703657633,324.851,5000,0,0.97764
4,after,141,1792703657963,313.786,5000,0,0.97938
4,after,142,1792703658282,323.104,5000,0,0.97764
4,after,143,1792703658610,317.625,5000,0,0.97938
4,after,144,1792703658933,319.316,5000,0,0.97764
4,after,145,1792703659258,309.454,5000,0,0.97938
4,after,146,1792703659572,321.418,5000,0,0.97764
4,after,147,1792703659899,310.056,5000,0,0.97938
4,after,148,1792703660214,408.493,5000,0,0.97764
4,after,149,1792703660628,310.698,5000,0,0.97938
4,after,150,1792703660944,407.135,5000,0,0.97764
4,after,151,1792703661356,309.962,5000,0,0.97938
4,after,152,1792703661671,325.533,5000,0,0.97764
4,after,153,1792703662002,314.203,5000,0,0.97938
4,after,154,1792703662321,321.348,5000,0,0.97764
4,after,155,1792703662648,313.969,5000,0,0.97938
4,after,156,1792703662967,321.864,5000,0,0.97764
4,after,157,1792703663294,313.275,5000,0,0.97938
4,after,158,1792703663612,324.655,5000,0,0.97764
4,after,159,1792703663942,315.496,5000,0,0.97938
4,after,160,1792703664263,317.322,5000,0,0.97764
4,after,161,1792703664585,306.015,5000,0,0.97938
4,after,162,1792703664896,310.171,5000,0,0.97764
4,after,163,1792703665212,312.801,5000,0,0.97938
4,after,164,1792703665530,309.598,5000,0,0.97764
4,after,165,1792703665844,313.443,5000,0,0.97938
4,after,166,1792703666163,312.332,5000,0,0.97764
4,after,167,1792703666481,309.913,5000,0,0.97938
4,after,168,1792703666796,309.685,5000,0,0.97764
4,after,169,1792703667111,309.338,5000,0,0.97938
4,after,170,1792703667425,312.279,5000,0,0.97764
4,after,171,1792703667742,310.896,5000,0,0.97938
4,after,172,1792703668059,328.01,5000,0,0.97764
4,after,173,1792703668392,321.725,5000,0,0.97938
4,after,174,1792703668719,313.123,5000,0,0.97764
4,after,175,1792703669037,310.06,5000,0,0.97938
4,after,176,1792703669352,310.273,5000,0,0.97764
4,after,177,1792703669668,312.443,5000,0,0.97938
4,after,178,1792703669985,316.709,5000,0,0.97764
4,after,179,1792703670307,320.377,5000,0,0.97938
4,after,180,1792703670633,314.174,5000,0,0.97764
4,after,181,1792703670952,310.768,5000,0,0.97938
4,after,182,1792703671268,313.412,5000,0,0.97764
4,after,183,1792703671586,321.037,5000,0,0.97938
4,after,184,1792703671913,313.04,5000,0,0.97764
4,after,185,1792703672231,310.445,5000,0,0.97938
4,after,186,1792703672547,316.124,5000,0,0.97764
4,after,187,1792703672868,310.937,5000,0,0.97938
4,after,188,1792703673184,314.325,5000,0,0.97764
4,after,189,1792703673503,309.013,5000,0,0.97938
4,after,190,1792703673818,311.922,5000,0,0.97764
4,after,191,1792703674135,309.929,5000,0,0.97938
4,after,192,1792703674450,311.581,5000,0,0.97764
4,after,193,1792703674767,323.91,5000,0,0.97938
4,after,194,1792703675096,314.647,5000,0,0.97764
4,after,195,1792703675415,310.138,5000,0,0.97938
4,after,196,1792703675731,308.958,5000,0,0.97764
4,after,197,1792703676045,313.836,5000,0,0.97938
4,after,198,1792703676364,321.865,5000,0,0.97764
4,after,199,1792703676691,311.561,5000,0,0.97938
4,after,200,1792703677008,315.179,5000,0,0.97764
4,after,201,1792703677328,310.534,5000,0,0.97938
4,after,202,1792703677644,314.293,5000,0,0.97764
4,after,203,1792703677963,335.276,5000,0,0.97938
4,after,204,1792703678303,310.027,5000,0,0.97764
4,after,205,1792703678619,314.14,5000,0,0.97938
4,after,206,1792703678938,312.208,5000,0,0.97764
4,after,207,1792703679255,308.542,5000,0,0.97938
4,after,208,1792703679569,326.417,5000,0,0.97764
4,after,209,1792703679901,312.384,5000,0,0.97938
4,after,210,1792703680218,312.036,5000,0,0.97764
4,after,211,1792703680535,309.787,5000,0,0.97938
4,after,212,1792703680850,315.337,5000,0,0.97764
4,after,213,1792703681171,308.52,5000,0,0.97938
4,after,214,1792703681485,310.093,5000,0,0.97764
4,after,215,1792703681800,310.264,5000,0,0.97938
4,after,216,1792703682115,314.46,5000,0,0.97764
4,after,217,1792703682435,310.84,5000,0,0.97938
4,after,218,1792703682751,313.767,5000,0,0.97764
4,after,219,1792703683070,310.652,5000,0,0.97938
4,after,220,1792703683386,311.017,5000,0,0.97764
4,after,221,1792703683702,319.779,5000,0,0.97938
4,after,222,1792703684027,314.025,5000,0,0.97764
4,after,223,1792703684346,309.642,5000,0,0.97938
4,after,224,1792703684661,329.404,5000,0,0.97764
4,after,225,1792703684995,312.358,5000,0,0.97938
4,after,226,1792703685313,308.246,5000,0,0.97764
4,after,227,1792703685626,308.737,5000,0,0.97938
4,after,228,1792703685940,313.164,5000,0,0.97764
4,after,229,1792703686258,434.827,5000,0,0.97938
4,after,230,1792703686698,314.265,5000,0,0.97764
4,after,231,1792703687018,312.474,5000,0,0.97938
4,after,232,1792703687335,309.571,5000,0,0.97764
4,after,233,1792703687650,314.629,5000,0,0.97938
4,after,234,1792703687970,311.585,5000,0,0.97764
4,after,235,1792703688287,311.155,5000,0,0.97938
4,after,236,1792703688603,315.636,5000,0,0.97764
4,after,237,1792703688924,311.089,5000,0,0.97938
4,after,238,1792703689240,311.366,5000,0,0.97764
4,after,239,1792703689557,309.802,5000,0,0.97938
4,after,240,1792703689871,312.898,5000,0,0.97764
4,after,241,1792703690190,310.854,5000,0,0.97938
4,after,242,1792703690506,315.35,5000,0,0.97764
4,after,243,1792703690826,309.641,5000,0,0.97938
4,after,244,1792703691141,311.94,5000,0,0.97764
4,after,245,1792703691458,309.082,5000,0,0.97938
4,after,246,1792703691772,311.58,5000,0,0.97764
4,after,247,1792703692089,309.781,5000,0,0.97938
4,after,248,1792703692404,314.662,5000,0,0.97764
4,after,249,1792703692724,310.082,5000,0,0.97938
4,after,250,1792703693039,310.346,5000,0,0.97764
4,after,251,1792703693354,309.607,5000,0,0.97938
4,after,252,1792703693669,310.211,5000,0,0.97764
4,after,253,1792703693984,309.824,5000,0,0.97938
4,after,254,1792703694299,311.738,5000,0,0.97764
4,after,255,1792703694616,307.434,5000,0,0.97938
4,after,256,1792703694929,312.56,5000,0,0.97764
4,after,257,1792703695247,310.886,5000,0,0.97938
4,after,258,1792703695563,311.357,5000,0,0.97764
4,after,259,1792703695879,311.71,5000,0,0.97938
4,after,260,1792703696196,314.986,5000,0,0.97764
4,after,261,1792703696516,311.604,5000,0,0.97938
4,after,262,1792703696833,312.691,5000,0,0.97764
4,after,263,1792703697151,309.111,5000,0,0.97938
4,after,264,1792703697465,310.534,5000,0,0.97764
4,after,265,1792703697781,310.753,5000,0,0.97938
4,after,266,1792703698097,312.379,5000,0,0.97764
4,after,267,1792703698414,313.289,5000,0,0.97938
4,after,268,1792703698733,310.029,5000,0,0.97764
4,after,269,1792703699048,311.688,5000,0,0.97938
4,after,270,1792703699365,311.324,5000,0,0.97764
4,after,271,1792703699681,309.584,5000,0,0.97938
4,after,272,1792703699996,314.148,5000,0,0.97764
4,after,273,1792703700315,310.819,5000,0,0.97938
4,after,274,1792703700631,309.205,5000,0,0.97764
4,after,275,1792703700946,313.768,5000,0,0.97938
4,after,276,1792703701265,307.336,5000,0,0.97764
4,after,277,1792703701577,310.053,5000,0,0.97938
4,after,278,1792703701892,313.42,5000,0,0.97764
4,after,279,1792703702211,307.971,5000,0,0.97938
4,after,280,1792703702524,311.031,5000,0,0.97764
4,after,281,1792703702840,313.45,5000,0,0.97938
4,after,282,1792703703159,314.815,5000,0,0.97764
4,after,283,1792703703479,311.588,5000,0,0.97938
4,after,284,1792703703796,315.071,5000,0,0.97764
4,after,285,1792703704116,314.501,5000,0,0.97938
4,after,286,1792703704435,314.08,5000,0,0.97764
4,after,287,1792703704755,312.454,5000,0,0.97938
4,after,288,1792703705072,313.006,5000,0,0.97764
4,after,289,1792703705390,314.57,5000,0,0.97938
4,after,290,1792703705710,313.255,5000,0,0.97764
4,after,291,1792703706029,311.454,5000,0,0.97938
4,after,292,1792703706345,310.487,5000,0,0.97764
4,after,293,1792703706661,311.975,5000,0,0.97938
4,after,294,1792703706978,314.722,5000,0,0.97764
4,after,295,1792703707298,317.732,5000,0,0.97938
4,after,296,1792703707621,309.428,5000,0,0.97764
4,after,297,1792703707935,315.871,5000,0,0.97938
4,after,298,1792703708256,313.437,5000,0,0.97764
4,after,299,1792703708575,314.398,5000,0,0.97938
4,after,300,1792703708895,309.517,5000,0,0.97764
4,after,301,1792703709209,310.938,5000,0,0.97938
4,after,302,1792703709525,313.419,5000,0,0.97764
4,after,303,1792703709844,313.584,5000,0,0.97938
4,after,304,1792703710163,315.36,5000,0,0.97764
4,after,305,1792703710483,309.143,5000,0,0.97938
4,after,306,1792703710798,317.619,5000,0,0.97764
4,after,307,1792703711120,314.725,5000,0,0.97938
4,after,308,1792703711440,314.337,5000,0,0.97764
4,after,309,1792703711760,316.67,5000,0,0.97938
4,after,310,1792703712082,317.252,5000,0,0.97764
4,after,311,1792703712404,313.556,5000,0,0.97938
4,after,312,1792703712723,312.315,5000,0,0.97764
4,after,313,1792703713040,310.192,5000,0,0.97938
4,after,314,1792703713355,316.063,5000,0,0.97764
4,after,315,1792703713677,429.22,5000,0,0.97938
4,after,316,1792703714111,314.316,5000,0,0.97764
4,after,317,1792703714431,316.479,5000,0,0.97938
4,after,318,1792703714752,313.683,5000,0,0.97764
4,after,319,1792703715071,312.667,5000,0,0.97938
4,after,320,1792703715389,348.682,5000,0,0.97764
4,after,321,1792703715743,314.192,5000,0,0.97938
4,after,322,1792703716062,346.663,5000,0,0.97764
4,after,323,1792703716414,461.188,5000,0,0.97938
4,after,324,1792703716880,308.615,5000,0,0.97764
4,after,325,1792703717194,311.229,5000,0,0.97938
4,after,326,1792703717510,313.896,5000,0,0.97764
4,after,327,1792703717829,313.207,5000,0,0.97938
4,after,328,1792703718148,312.391,5000,0,0.97764
4,after,329,1792703718465,310.579,5000,0,0.97938
4,after,330,1792703718781,315.947,5000,0,0.97764
4,after,331,1792703719102,308.455,5000,0,0.97938
4,after,332,1792703719416,317.302,5000,0,0.97764
4,after,333,1792703719738,311.606,5000,0,0.97938
4,after,334,1792703720055,312.138,5000,0,0.97764
4,after,335,1792703720372,311.881,5000,0,0.97938
4,after,336,1792703720689,307.896,5000,0,0.97764
4,after,337,1792703721002,314.764,5000,0,0.97938
4,after,338,1792703721322,424.45,5000,0,0.97764
4,after,339,1792703721752,429.2,5000,0,0.97938
4,after,340,1792703722186,313.678,5000,0,0.97764
4,after,341,1792703722505,314.364,5000,0,0.97938
4,after,342,1792703722824,312.154,5000,0,0.97764
4,after,343,1792703723142,311.353,5000,0,0.97938
4,after,344,1792703723458,316.36,5000,0,0.97764
4,after,345,1792703723780,310.73,5000,0,0.97938
4,after,346,1792703724096,313.204,5000,0,0.97764
4,after,347,1792703724414,303.324,5000,0,0.97938
4,after,348,1792703724723,312.568,5000,0,0.97764
4,after,349,1792703725040,309.193,5000,0,0.97938
4,after,350,1792703725355,316.821,5000,0,0.97764
4,after,351,1792703725677,389.062,5000,0,0.97938
4,after,352,1792703726071,310.116,5000,0,0.97764
4,after,353,1792703726386,312.84,5000,0,0.97938
4,after,354,1792703726704,429.404,5000,0,0.97764
4,after,355,1792703727139,375.784,5000,0,0.97938
4,after,356,1792703727520,314.894,5000,0,0.97764
4,after,357,1792703727840,313.286,5000,0,0.97938
4,after,358,1792703728158,314.091,5000,0,0.97764
4,after,359,1792703728477,309.905,5000,0,0.97938
4,after,360,1792703728792,329.594,5000,0,0.97764
4,after,361,1792703729127,317.124,5000,0,0.97938
4,after,362,1792703729450,416.723,5000,0,0.97764
4,after,363,1792703729871,312.95,5000,0,0.97938
4,after,364,1792703730190,314.199,5000,0,0.97764
4,after,365,1792703730509,356.757,5000,0,0.97938
4,after,366,1792703730871,350.307,5000,0,0.97764
4,after,367,1792703731226,396.748,5000,0,0.97938
4,after,368,1792703731628,374.198,5000,0,0.97764
4,after,369,1792703732007,312.207,5000,0,0.97938
4,after,370,1792703732325,313.008,5000,0,0.97764
4,after,371,1792703732643,313.105,5000,0,0.97938
4,after,372,1792703732961,315.837,5000,0,0.97764
4,after,373,1792703733282,310.085,5000,0,0.97938
4,after,374,1792703733597,309.997,5000,0,0.97764
4,after,375,1792703733912,312.984,5000,0,0.97938
4,after,376,1792703734231,312.839,5000,0,0.97764
4,after,377,1792703734549,315.082,5000,0,0.97938
4,after,378,1792703734869,316.152,5000,0,0.97764
4,after,379,1792703735190,314.066,5000,0,0.97938
4,after,380,1792703735510,316.513,5000,0,0.97764
4,after,381,1792703735831,313.914,5000,0,0.97938
4,after,382,1792703736150,312.688,5000,0,0.97764
4,after,383,1792703736468,371.315,5000,0,0.97938
4,after,384,1792703736845,449.192,5000,0,0.97764
4,after,385,1792703737299,311.124,5000,0,0.97938
4,after,386,1792703737615,317.659,5000,0,0.97764
4,after,387,1792703737938,325.226,5000,0,0.97938
4,after,388,1792703738268,312.209,5000,0,0.97764
4,after,389,1792703738586,306.854,5000,0,0.97938
4,after,390,1792703738898,308.143,5000,0,0.97764
4,after,391,1792703739211,310.526,5000,0,0.97938
4,after,392,1792703739527,307.575,5000,0,0.97764
4,after,393,1792703739840,309.776,5000,0,0.97938
4,after,394,1792703740154,310.154,5000,0,0.97764
4,after,395,1792703740470,308.491,5000,0,0.97938
4,after,396,1792703740783,470.335,5000,0,0.97764
4,after,397,1792703741259,307.569,5000,0,0.97938
4,after,398,1792703741572,346.642,5000,0,0.97764
4,after,399,1792703741923,307.067,5000,0,0.97938
4,after,400,1792703742236,327.403,5000,0,0.97764
4,after,401,1792703742568,305.346,5000,0,0.97938
4,after,402,1792703742879,308.277,5000,0,0.97764
4,after,403,1792703743192,312.325,5000,0,0.97938
4,after,404,1792703743510,309.789,5000,0,0.97764
4,after,405,1792703743825,304.71,5000,0,0.97938
4,after,406,1792703744134,311.635,5000,0,0.97764
4,after,407,1792703744451,309.05,5000,0,0.97938
4,after,408,1792703744765,314.53,5000,0,0.97764
4,after,409,1792703745085,303.706,5000,0,0.97938
4,after,410,1792703745394,311.489,5000,0,0.97764
4,after,411,1792703745711,304.913,5000,0,0.97938
4,after,412,1792703746021,315.06,5000,0,0.97764
4,after,413,1792703746341,303.632,5000,0,0.97938
4,after,414,1792703746650,312.822,5000,0,0.97764
4,after,415,1792703746968,309.632,5000,0,0.97938
4,after,416,1792703747282,313.724,5000,0,0.97764
4,after,417,1792703747601,308.166,5000,0,0.97938
4,after,418,1792703747915,309.343,5000,0,0.97764
4,after,419,1792703748229,308.316,5000,0,0.97938
4,after,420,1792703748543,314.002,5000,0,0.97764
4,after,421,1792703748862,308.972,5000,0,0.97938
4,after,422,1792703749176,309.332,5000,0,0.97764
4,after,423,1792703749490,324.692,5000,0,0.97938
4,after,424,1792703749820,332.332,5000,0,0.97764
4,after,425,1792703750158,314.486,5000,0,0.97938
4,after,426,1792703750477,309.873,5000,0,0.97764
4,after,427,1792703750792,308.73,5000,0,0.97938
4,after,428,1792703751106,307.779,5000,0,0.97764
4,after,429,1792703751419,306.722,5000,0,0.97938
4,after,430,1792703751731,323.823,5000,0,0.97764
4,after,431,1792703752060,323.041,5000,0,0.97938
4,after,432,1792703752388,314.266,5000,0,0.97764
4,after,433,1792703752708,306.469,5000,0,0.97938
4,after,434,1792703753020,307.522,5000,0,0.97764
4,after,435,1792703753332,306.999,5000,0,0.97938
4,after,436,1792703753644,303.597,5000,0,0.97764
4,after,437,1792703753953,310.366,5000,0,0.97938
4,after,438,1792703754268,308.745,5000,0,0.97764
4,after,439,1792703754582,304.286,5000,0,0.97938
4,after,440,1792703754892,312.685,5000,0,0.97764
4,after,441,1792703755210,309.991,5000,0,0.97938
4,after,442,1792703755525,311.306,5000,0,0.97764
4,after,443,1792703755841,318.382,5000,0,0.97938
4,after,444,1792703756165,307.011,5000,0,0.97764
4,after,445,1792703756477,306.253,5000,0,0.97938
4,after,446,1792703756788,315.586,5000,0,0.97764
4,after,447,1792703757109,305.182,5000,0,0.97938
4,after,448,1792703757420,311.802,5000,0,0.97764
4,after,449,1792703757737,311.872,5000,0,0.97938
4,after,450,1792703758054,315.069,5000,0,0.97764
4,after,451,1792703758374,307.107,5000,0,0.97938
4,after,452,1792703758686,310.713,5000,0,0.97764
4,after,453,1792703759002,311.084,5000,0,0.97938
4,after,454,1792703759318,313.912,5000,0,0.97764
4,after,455,1792703759637,308.623,5000,0,0.97938
4,after,456,1792703759951,316.14,5000,0,0.97764
4,after,457,1792703760273,308.649,5000,0,0.97938
4,after,458,1792703760586,315.301,5000,0,0.97764
4,after,459,1792703760907,309.805,5000,0,0.97938
4,after,460,1792703761222,312.13,5000,0,0.97764
4,after,461,1792703761539,311.069,5000,0,0.97938
4,after,462,1792703761855,315.573,5000,0,0.97764
4,after,463,1792703762176,313.709,5000,0,0.97938
4,after,464,1792703762495,314.874,5000,0,0.97764
4,after,465,1792703762815,310.304,5000,0,0.97938
4,after,466,1792703763130,310.636,5000,0,0.97764
4,after,467,1792703763446,307.655,5000,0,0.97938
4,after,468,1792703763759,316.816,5000,0,0.97764
4,after,469,1792703764081,313.988,5000,0,0.97938
4,after,470,1792703764400,307.302,5000,0,0.97764
4,after,471,1792703764712,304.763,5000,0,0.97938
4,after,472,1792703765022,313.356,5000,0,0.97764
4,after,473,1792703765341,307.848,5000,0,0.97938
4,after,474,1792703765654,309.98,5000,0,0.97764
4,after,475,1792703765969,310.85,5000,0,0.97938
4,after,476,1792703766285,312.104,5000,0,0.97764
4,after,477,1792703766602,315.492,5000,0,0.97938
4,after,478,1792703766923,311.621,5000,0,0.97764
4,after,479,1792703767240,310.641,5000,0,0.97938
4,after,480,1792703767555,316.731,5000,0,0.97764
4,after,481,1792703767877,307.56,5000,0,0.97938
4,after,482,1792703768190,314.386,5000,0,0.97764
4,after,483,1792703768509,309.735,5000,0,0.97938
4,after,484,1792703768824,313.421,5000,0,0.97764
4,after,485,1792703769143,308.966,5000,0,0.97938
4,after,486,1792703769457,311.969,5000,0,0.97764
4,after,487,1792703769774,312.643,5000,0,0.97938
4,after,488,1792703770092,313.102,5000,0,0.97764
4,after,489,1792703770410,312.625,5000,0,0.97938
4,after,490,1792703770728,315.51,5000,0,0.97764
4,after,491,1792703771049,308.2,5000,0,0.97938
4,after,492,1792703771362,316.64,5000,0,0.97764
4,after,493,1792703771684,307.899,5000,0,0.97938
4,after,494,1792703771997,314.383,5000,0,0.97764
4,after,495,1792703772316,309.946,5000,0,0.97938
4,after,496,1792703772631,314.059,5000,0,0.97764
4,after,497,1792703772951,308.278,5000,0,0.97938
4,after,498,1792703773264,314.288,5000,0,0.97764
4,after,499,1792703773583,312.793,5000,0,0.97938
4,after,500,1792703773901,310.628,5000,0,0.97764
4,after,501,1792703774217,311.751,5000,0,0.97938
4,after,502,1792703774534,314.279,5000,0,0.97764
4,after,503,1792703774853,308.019,5000,0,0.97938
4,after,504,1792703775167,305.157,5000,0,0.97764
4,after,505,1792703775477,319.889,5000,0,0.97938
4,after,506,1792703775802,305.528,5000,0,0.97764
4,after,507,1792703776113,305.737,5000,0,0.97938
4,after,508,1792703776423,301.609,5000,0,0.97764
4,after,509,1792703776730,304.967,5000,0,0.97938
4,after,510,1792703777040,304.295,5000,0,0.97764
4,after,511,1792703777350,304.549,5000,0,0.97938
4,after,512,1792703777660,307.538,5000,0,0.97764
4,after,513,1792703777972,308.763,5000,0,0.97938
4,after,514,1792703778286,304.555,5000,0,0.97764
4,after,515,1792703778596,305.695,5000,0,0.97938
4,after,516,1792703778907,305.869,5000,0,0.97764
4,after,517,1792703779218,306.942,5000,0,0.97938
4,after,518,1792703779530,304.246,5000,0,0.97764
4,after,519,1792703779839,310.68,5000,0,0.97938
4,after,520,1792703780155,309.711,5000,0,0.97764
4,after,521,1792703780470,305.207,5000,0,0.97938
4,after,522,1792703780780,304.179,5000,0,0.97764
4,after,523,1792703781089,307.094,5000,0,0.97938
4,after,524,1792703781401,302.904,5000,0,0.97764
4,after,525,1792703781710,306.57,5000,0,0.97938
4,after,526,1792703782021,305.789,5000,0,0.97764
4,after,527,1792703782332,311.529,5000,0,0.97938
4,after,528,1792703782649,327.74,5000,0,0.97764
4,after,529,1792703782982,316.705,5000,0,0.97938
4,after,530,1792703783304,303.153,5000,0,0.97764
4,after,531,1792703783612,304.036,5000,0,0.97938
4,after,532,1792703783921,306.3,5000,0,0.97764
4,after,533,1792703784233,304.772,5000,0,0.97938
4,after,534,1792703784542,303.869,5000,0,0.97764
4,after,535,1792703784851,308.345,5000,0,0.97938
4,after,536,1792703785165,309.116,5000,0,0.97764
4,after,537,1792703785479,374.781,5000,0,0.97938
4,after,538,1792703785859,318.427,5000,0,0.97764
4,after,539,1792703786183,306.816,5000,0,0.97938
4,after,540,1792703786495,376.724,5000,0,0.97764
4,after,541,1792703786877,310.888,5000,0,0.97938
4,after,542,1792703787193,315.821,5000,0,0.97764
4,after,543,1792703787514,399.097,5000,0,0.97938
4,after,544,1792703787918,312.278,5000,0,0.97764
4,after,545,1792703788235,310.619,5000,0,0.97938
4,after,546,1792703788551,314.6,5000,0,0.97764
4,after,547,1792703788871,312.208,5000,0,0.97938
4,after,548,1792703789188,314.704,5000,0,0.97764
4,after,549,1792703789508,308.728,5000,0,0.97938
4,after,550,1792703789822,311.35,5000,0,0.97764
4,after,551,1792703790139,307.661,5000,0,0.97938
4,after,552,1792703790451,309.862,5000,0,0.97764
4,after,553,1792703790766,378.086,5000,0,0.97938
4,after,554,1792703791150,312.062,5000,0,0.97764
4,after,555,1792703791467,306.931,5000,0,0.97938
4,after,556,1792703791779,314.274,5000,0,0.97764
4,after,557,1792703792098,307.039,5000,0,0.97938
4,after,558,1792703792411,313.698,5000,0,0.97764
4,after,559,1792703792729,308.94,5000,0,0.97938
4,after,560,1792703793043,322.579,5000,0,0.97764
4,after,561,1792703793371,307.44,5000,0,0.97938
4,after,562,1792703793684,319.211,5000,0,0.97764
4,after,563,1792703794008,311.803,5000,0,0.97938
4,after,564,1792703794325,321.954,5000,0,0.97764
4,after,565,1792703794652,309.186,5000,0,0.97938
4,after,566,1792703794966,318.485,5000,0,0.97764
4,after,567,1792703795290,310.094,5000,0,0.97938
4,after,568,1792703795605,319.975,5000,0,0.97764
4,after,569,1792703795931,309.189,5000,0,0.97938
4,after,570,1792703796245,309.342,5000,0,0.97764
4,after,571,1792703796559,310.589,5000,0,0.97938
4,after,572,1792703796875,316.004,5000,0,0.97764
4,after,573,1792703797196,310.448,5000,0,0.97938
4,after,574,1792703797512,316.008,5000,0,0.97764
4,after,575,1792703797833,305.481,5000,0,0.97938
4,after,576,1792703798144,316.649,5000,0,0.97764
4,after,577,1792703798465,307.028,5000,0,0.97938
4,after,578,1792703798778,315.686,5000,0,0.97764
4,after,579,1792703799098,307.632,5000,0,0.97938
4,after,580,1792703799411,313.44,5000,0,0.97764
4,after,581,1792703799730,309.313,5000,0,0.97938
4,after,582,1792703800044,314.567,5000,0,0.97764
4,after,583,1792703800364,311.415,5000,0,0.97938
4,after,584,1792703800681,315.823,5000,0,0.97764
4,after,585,1792703801001,307.748,5000,0,0.97938
4,after,586,1792703801314,320.583,5000,0,0.97764
4,after,587,1792703801640,309.89,5000,0,0.97938
4,after,588,1792703801955,312.15,5000,0,0.97764
4,after,589,1792703802273,313.65,5000,0,0.97938
4,after,590,1792703802591,313.034,5000,0,0.97764
4,after,591,1792703802910,312.838,5000,0,0.97938
4,after,592,1792703803228,315.529,5000,0,0.97764
4,after,593,1792703803548,308.678,5000,0,0.97938
4,after,594,1792703803862,316.244,5000,0,0.97764
4,after,595,1792703804184,306.5,5000,0,0.97938
4,after,596,1792703804495,316.992,5000,0,0.97764
4,after,597,1792703804817,305.009,5000,0,0.97938
4,after,598,1792703805127,301.263,5000,0,0.97764
4,after,599,1792703805434,304.58,5000,0,0.97938
4,after,600,1792703805744,306.363,5000,0,0.97764
4,after,601,1792703806055,305.169,5000,0,0.97938
4,after,602,1792703806366,299.741,5000,0,0.97764
4,after,603,1792703806670,307.886,5000,0,0.97938
4,after,604,1792703806983,305.002,5000,0,0.97764
4,after,605,1792703807294,447.261,5000,0,0.97938
4,after,606,1792703807746,307.868,5000,0,0.97764
4,after,607,1792703808059,315.583,5000,0,0.97938
4,after,608,1792703808380,305.897,5000,0,0.97764
4,after,609,1792703808691,426.281,5000,0,0.97938
4,after,610,1792703809122,303.911,5000,0,0.97764
4,after,611,1792703809431,305.533,5000,0,0.97938
4,after,612,1792703809742,305.883,5000,0,0.97764
4,after,613,1792703810053,307.7,5000,0,0.97938
4,after,614,1792703810366,303.182,5000,0,0.97764
4,after,615,1792703810674,319.828,5000,0,0.97938
4,after,616,1792703810999,313.829,5000,0,0.97764
4,after,617,1792703811318,301.186,5000,0,0.97938
4,after,618,1792703811625,315.203,5000,0,0.97764
4,after,619,1792703811945,315.332,5000,0,0.97938
4,after,620,1792703812265,341.911,5000,0,0.97764
4,after,621,1792703812612,312.176,5000,0,0.97938
4,after,622,1792703812930,303.148,5000,0,0.97764
4,after,623,1792703813238,310.626,5000,0,0.97938
4,after,624,1792703813554,303.723,5000,0,0.97764
4,after,625,1792703813863,299.049,5000,0,0.97938
4,after,626,1792703814167,301.355,5000,0,0.97764
4,after,627,1792703814474,383.478,5000,0,0.97938
4,after,628,1792703814862,310.145,5000,0,0.97764
4,after,629,1792703815178,319.018,5000,0,0.97938
4,after,630,1792703815502,455.621,5000,0,0.97764
4,after,631,1792703815963,306.168,5000,0,0.97938
4,after,632,1792703816274,311.162,5000,0,0.97764
4,after,633,1792703816590,307.054,5000,0,0.97938
4,after,634,1792703816903,308.233,5000,0,0.97764
4,after,635,1792703817216,307.996,5000,0,0.97938
4,after,636,1792703817529,311.027,5000,0,0.97764
4,after,637,1792703817845,303.133,5000,0,0.97938
4,after,638,1792703818153,319.496,5000,0,0.97764
4,after,639,1792703818478,306.846,5000,0,0.97938
4,after,640,1792703818790,315.198,5000,0,0.97764
4,after,641,1792703819110,304.335,5000,0,0.97938
4,after,642,1792703819420,313.878,5000,0,0.97764
4,after,643,1792703819739,306.363,5000,0,0.97938
4,after,644,1792703820050,317.346,5000,0,0.97764
4,after,645,1792703820373,308.198,5000,0,0.97938
4,after,646,1792703820686,315.011,5000,0,0.97764
4,after,647,1792703821007,307.197,5000,0,0.97938
4,after,648,1792703821319,311.768,5000,0,0.97764
4,after,649,1792703821636,304.082,5000,0,0.97938
4,after,650,1792703821945,316.861,5000,0,0.97764
4,after,651,1792703822267,310.01,5000,0,0.97938
4,after,652,1792703822582,316.24,5000,0,0.97764
4,after,653,1792703822904,308.794,5000,0,0.97938
4,after,654,1792703823217,318.953,5000,0,0.97764
4,after,655,1792703823542,304.263,5000,0,0.97938
4,after,656,1792703823851,315.241,5000,0,0.97764
4,after,657,1792703824171,304.217,5000,0,0.97938
4,after,658,1792703824481,316.96,5000,0,0.97764
4,after,659,1792703824803,309.478,5000,0,0.97938
4,after,660,1792703825117,318.4,5000,0,0.97764
4,after,661,1792703825441,302.395,5000,0,0.97938
4,after,662,1792703825749,316.678,5000,0,0.97764
4,after,663,1792703826070,306.257,5000,0,0.97938
4,after,664,1792703826382,313.026,5000,0,0.97764
4,after,665,1792703826700,310.284,5000,0,0.97938
4,after,666,1792703827015,315.021,5000,0,0.97764
4,after,667,1792703827336,304.348,5000,0,0.97938
4,after,668,1792703827645,316.193,5000,0,0.97764
4,after,669,1792703827966,308.004,5000,0,0.97938
4,after,670,1792703828279,311.561,5000,0,0.97764
4,after,671,1792703828596,301.567,5000,0,0.97938
4,after,672,1792703828903,314.75,5000,0,0.97764
4,after,673,1792703829223,303.318,5000,0,0.97938
4,after,674,1792703829531,317.097,5000,0,0.97764
4,after,675,1792703829854,308.139,5000,0,0.97938
4,after,676,1792703830167,313.734,5000,0,0.97764
4,after,677,1792703830486,303.964,5000,0,0.97938
4,after,678,1792703830795,312.919,5000,0,0.97764
4,after,679,1792703831113,309.079,5000,0,0.97938
4,after,680,1792703831427,313.063,5000,0,0.97764
4,after,681,1792703831745,309.514,5000,0,0.97938
4,after,682,1792703832060,314.567,5000,0,0.97764
4,after,683,1792703832379,306.457,5000,0,0.97938
4,after,684,1792703832691,316.424,5000,0,0.97764
4,after,685,1792703833013,306.066,5000,0,0.97938
4,after,686,1792703833324,313.707,5000,0,0.97764
4,after,687,1792703833643,306.682,5000,0,0.97938
4,after,688,1792703833955,314.457,5000,0,0.97764
4,after,689,1792703834274,306.699,5000,0,0.97938
4,after,690,1792703834586,318.682,5000,0,0.97764
4,after,691,1792703834910,305.497,5000,0,0.97938
4,after,692,1792703835220,316.995,5000,0,0.97764
4,after,693,1792703835543,303.287,5000,0,0.97938
4,after,694,1792703835851,313.577,5000,0,0.97764
4,after,695,1792703836170,307.821,5000,0,0.97938
4,after,696,1792703836483,313.452,5000,0,0.97764
4,after,697,1792703836801,304.388,5000,0,0.97938
4,after,698,1792703837111,316.838,5000,0,0.97764
4,after,699,1792703837433,307.001,5000,0,0.97938
4,after,700,1792703837745,313.638,5000,0,0.97764
4,after,701,1792703838064,303.619,5000,0,0.97938
4,after,702,1792703838373,314.832,5000,0,0.97764
4,after,703,1792703838693,309.267,5000,0,0.97938
4,after,704,1792703839007,316.435,5000,0,0.97764
4,after,705,1792703839329,305.093,5000,0,0.97938
4,after,706,1792703839639,323.3,5000,0,0.97764
4,after,707,1792703839967,303.57,5000,0,0.97938
4,after,708,1792703840276,315.591,5000,0,0.97764
4,after,709,1792703840597,307.11,5000,0,0.97938
4,after,710,1792703840909,315.683,5000,0,0.97764
4,after,711,1792703841230,306.286,5000,0,0.97938
4,after,712,1792703841541,316.045,5000,0,0.97764
4,after,713,1792703841862,307.333,5000,0,0.97938
4,after,714,1792703842175,307.362,5000,0,0.97764
4,after,715,1792703842487,305.341,5000,0,0.97938
4,after,716,1792703842798,312.6,5000,0,0.97764
4,after,717,1792703843116,309.897,5000,0,0.97938
4,after,718,1792703843431,315.322,5000,0,0.97764
4,after,719,1792703843751,304.819,5000,0,0.97938
4,after,720,1792703844061,315.707,5000,0,0.97764
4,after,721,1792703844382,304.576,5000,0,0.97938
4,after,722,1792703844692,313.645,5000,0,0.97764
4,after,723,1792703845010,305.068,5000,0,0.97938
4,after,724,1792703845321,311.69,5000,0,0.97764
4,after,725,1792703845638,307.155,5000,0,0.97938
4,after,726,1792703845950,318.391,5000,0,0.97764
4,after,727,1792703846273,305.729,5000,0,0.97938
4,after,728,1792703846584,368.571,5000,0,0.97764
4,after,729,1792703846958,304.372,5000,0,0.97938
4,after,730,1792703847268,307.142,5000,0,0.97764
4,after,731,1792703847580,307.098,5000,0,0.97938
4,after,732,1792703847892,317.027,5000,0,0.97764
4,after,733,1792703848214,304.825,5000,0,0.97938
4,after,734,1792703848524,313.228,5000,0,0.97764
4,after,735,1792703848842,308.697,5000,0,0.97938
4,after,736,1792703849156,316.083,5000,0,0.97764
4,after,737,1792703849478,304.432,5000,0,0.97938
4,after,738,1792703849787,315.189,5000,0,0.97764
4,after,739,1792703850107,304.159,5000,0,0.97938
4,after,740,1792703850417,306.18,5000,0,0.97764
4,after,741,1792703850728,305.796,5000,0,0.97938
4,after,742,1792703851039,312.521,5000,0,0.97764
4,after,743,1792703851356,306.809,5000,0,0.97938
4,after,744,1792703851668,307.696,5000,0,0.97764
4,after,745,1792703851981,310.767,5000,0,0.97938
4,after,746,1792703852297,308.182,5000,0,0.97764
4,after,747,1792703852611,306.802,5000,0,0.97938
4,after,748,1792703852923,306.022,5000,0,0.97764
4,after,749,1792703853234,306.047,5000,0,0.97938
4,after,750,1792703853545,306.489,5000,0,0.97764
4,after,751,1792703853857,306.855,5000,0,0.97938
4,after,752,1792703854168,306.206,5000,0,0.97764
4,after,753,1792703854480,309.348,5000,0,0.97938
4,after,754,1792703854794,303.465,5000,0,0.97764
4,after,755,1792703855103,302.521,5000,0,0.97938
4,after,756,1792703855410,303.042,5000,0,0.97764
4,after,757,1792703855719,299.808,5000,0,0.97938
4,after,758,1792703856024,299.429,5000,0,0.97764
4,after,759,1792703856328,310.432,5000,0,0.97938
4,after,760,1792703856644,303.45,5000,0,0.97764
4,after,761,1792703856952,302.114,5000,0,0.97938
4,after,762,1792703857260,315.127,5000,0,0.97764
4,after,763,1792703857580,306.442,5000,0,0.97938
4,after,764,1792703857891,298.167,5000,0,0.97764
4,after,765,1792703858195,309.284,5000,0,0.97938
4,after,766,1792703858509,315.209,5000,0,0.97764
4,after,767,1792703858830,323.23,5000,0,0.97938
4,after,768,1792703859158,305.61,5000,0,0.97764
4,after,769,1792703859469,303.861,5000,0,0.97938
4,after,770,1792703859778,325.153,5000,0,0.97764
4,after,771,1792703860108,319.203,5000,0,0.97938
4,after,772,1792703860433,305.382,5000,0,0.97764
4,after,773,1792703860743,298.424,5000,0,0.97938
4,after,774,1792703861047,299.135,5000,0,0.97764
4,after,775,1792703861351,299.305,5000,0,0.97938
4,after,776,1792703861655,301.007,5000,0,0.97764
4,after,777,1792703861962,301.813,5000,0,0.97938
4,after,778,1792703862269,298.896,5000,0,0.97764
4,after,779,1792703862573,299.728,5000,0,0.97938
4,after,780,1792703862878,314.38,5000,0,0.97764
4,after,781,1792703863197,300.924,5000,0,0.97938
4,after,782,1792703863503,299.915,5000,0,0.97764
4,after,783,1792703863808,295.771,5000,0,0.97938
4,after,784,1792703864109,299.478,5000,0,0.97764
4,after,785,1792703864414,299.863,5000,0,0.97938
4,after,786,1792703864719,299.788,5000,0,0.97764
4,after,787,1792703865024,297.563,5000,0,0.97938
4,after,788,1792703865326,299.615,5000,0,0.97764
4,after,789,1792703865631,303.225,5000,0,0.97938
4,after,790,1792703865940,301.602,5000,0,0.97764
4,after,791,1792703866247,303.152,5000,0,0.97938
4,after,792,1792703866555,296.756,5000,0,0.97764
4,after,793,1792703866857,295.133,5000,0,0.97938
4,after,794,1792703867157,299.624,5000,0,0.97764
4,after,795,1792703867462,293.296,5000,0,0.97938
4,after,796,1792703867760,298.233,5000,0,0.97764
4,after,797,1792703868064,298.26,5000,0,0.97938
4,after,798,1792703868367,319.663,5000,0,0.97764
4,after,799,1792703868692,300.408,5000,0,0.97938
4,after,800,1792703868998,296.72,5000,0,0.97764
4,after,801,1792703869300,300.837,5000,0,0.97938
4,after,802,1792703869605,297.402,5000,0,0.97764
4,after,803,1792703869908,297.453,5000,0,0.97938
4,after,804,1792703870210,298.879,5000,0,0.97764
4,after,805,1792703870514,296.787,5000,0,0.97938
4,after,806,1792703870816,298.912,5000,0,0.97764
4,after,807,1792703871120,302.489,5000,0,0.97938
4,after,808,1792703871428,308.769,5000,0,0.97764
4,after,809,1792703871742,300.978,5000,0,0.97938
4,after,810,1792703872048,296.216,5000,0,0.97764
4,after,811,1792703872349,295.701,5000,0,0.97938
4,after,812,1792703872650,296.523,5000,0,0.97764
4,after,813,1792703872952,296.029,5000,0,0.97938
4,after,814,1792703873253,298.311,5000,0,0.97764
4,after,815,1792703873556,297.713,5000,0,0.97938
4,after,816,1792703873859,295.446,5000,0,0.97764
4,after,817,1792703874160,300.93,5000,0,0.97938
4,after,818,1792703874466,298.116,5000,0,0.97764
4,after,819,1792703874769,297.734,5000,0,0.97938
4,after,820,1792703875072,302.628,5000,0,0.97764
4,after,821,1792703875380,297.719,5000,0,0.97938
4,after,822,1792703875683,303.69,5000,0,0.97764
4,after,823,1792703875991,303.465,5000,0,0.97938
4,after,824,1792703876300,307.415,5000,0,0.97764
4,after,825,1792703876613,295.125,5000,0,0.97938
4,after,826,1792703876913,307.207,5000,0,0.97764
4,after,827,1792703877225,299.119,5000,0,0.97938
4,after,828,1792703877529,304.952,5000,0,0.97764
4,after,829,1792703877839,301.438,5000,0,0.97938
4,after,830,1792703878146,300.906,5000,0,0.97764
4,after,831,1792703878452,302.232,5000,0,0.97938
4,after,832,1792703878760,307.061,5000,0,0.97764
4,after,833,1792703879072,299.074,5000,0,0.97938
4,after,834,1792703879376,305.852,5000,0,0.97764
4,after,835,1792703879687,300.122,5000,0,0.97938
4,after,836,1792703879992,303.525,5000,0,0.97764
4,after,837,1792703880301,300.18,5000,0,0.97938
4,after,838,1792703880606,312.251,5000,0,0.97764
4,after,839,1792703880924,303.665,5000,0,0.97938
4,after,840,1792703881232,297.977,5000,0,0.97764
4,after,841,1792703881535,297.887,5000,0,0.97938
4,after,842,1792703881838,300.784,5000,0,0.97764
4,after,843,1792703882144,300.629,5000,0,0.97938
4,after,844,1792703882450,302.457,5000,0,0.97764
4,after,845,1792703882758,304.429,5000,0,0.97938
4,after,846,1792703883067,303.365,5000,0,0.97764
4,after,847,1792703883376,302.069,5000,0,0.97938
4,after,848,1792703883683,300.679,5000,0,0.97764
4,after,849,1792703883989,299.931,5000,0,0.97938
4,after,850,1792703884294,297.809,5000,0,0.97764
4,after,851,1792703884597,299.498,5000,0,0.97938
4,after,852,1792703884902,301.83,5000,0,0.97764
4,after,853,1792703885209,297.905,5000,0,0.97938
4,after,854,1792703885512,304.385,5000,0,0.97764
4,after,855,1792703885821,301.334,5000,0,0.97938
4,after,856,1792703886128,302.674,5000,0,0.97764
4,after,857,1792703886436,295.217,5000,0,0.97938
4,after,858,1792703886736,299.165,5000,0,0.97764
4,after,859,1792703887040,328.279,5000,0,0.97938
4,after,860,1792703887374,301.173,5000,0,0.97764
4,after,861,1792703887680,327.864,5000,0,0.97938
4,after,862,1792703888013,302.031,5000,0,0.97764
4,after,863,1792703888320,299.411,5000,0,0.97938
4,after,864,1792703888625,299.547,5000,0,0.97764
4,after,865,1792703888929,295.818,5000,0,0.97938
4,after,866,1792703889230,306.272,5000,0,0.97764
4,after,867,1792703889542,299.859,5000,0,0.97938
4,after,868,1792703889847,301.47,5000,0,0.97764
4,after,869,1792703890154,296,5000,0,0.97938
4,after,870,1792703890455,301.432,5000,0,0.97764
4,after,871,1792703890761,298.105,5000,0,0.97938
4,after,872,1792703891065,307.43,5000,0,0.97764
4,after,873,1792703891377,295.354,5000,0,0.97938
4,after,874,1792703891678,301.705,5000,0,0.97764
4,after,875,1792703891985,298.26,5000,0,0.97938
4,after,876,1792703892288,297.152,5000,0,0.97764
4,after,877,1792703892590,311.082,5000,0,0.97938
4,after,878,1792703892906,302.761,5000,0,0.97764
4,after,879,1792703893214,301.357,5000,0,0.97938
4,after,880,1792703893521,302.615,5000,0,0.97764
4,after,881,1792703893829,300.476,5000,0,0.97938
4,after,882,1792703894134,300.896,5000,0,0.97764
4,after,883,1792703894440,301.702,5000,0,0.97938
4,after,884,1792703894747,316.507,5000,0,0.97764
4,after,885,1792703895069,299.022,5000,0,0.97938
4,after,886,1792703895373,294.686,5000,0,0.97764
4,after,887,1792703895673,298.323,5000,0,0.97938
4,after,888,1792703895976,295.891,5000,0,0.97764
4,after,889,1792703896277,293.664,5000,0,0.97938
4,after,890,1792703896576,295.593,5000,0,0.97764
4,after,891,1792703896877,294.628,5000,0,0.97938
4,after,892,1792703897177,298.654,5000,0,0.97764
4,after,893,1792703897480,300.184,5000,0,0.97938
4,after,894,1792703897786,296.408,5000,0,0.97764
4,after,895,1792703898087,296.767,5000,0,0.97938
4,after,896,1792703898389,294.095,5000,0,0.97764
4,after,897,1792703898688,296.052,5000,0,0.97938
4,after,898,1792703898990,295.554,5000,0,0.97764
4,after,899,1792703899290,298.034,5000,0,0.97938
4,after,900,1792703899594,292.105,5000,0,0.97764
4,after,901,1792703899891,291.13,5000,0,0.97938
4,after,902,1792703900187,307.295,5000,0,0.97764
4,after,903,1792703900500,301.317,5000,0,0.97938
4,after,904,1792703900806,296.265,5000,0,0.97764
4,after,905,1792703901108,295.8,5000,0,0.97938
4,after,906,1792703901409,297.115,5000,0,0.97764
4,after,907,1792703901711,295.344,5000,0,0.97938
4,after,908,1792703902011,296.028,5000,0,0.97764
4,after,909,1792703902312,295.466,5000,0,0.97938
4,after,910,1792703902613,294.572,5000,0,0.97764
4,after,911,1792703902913,307.59,5000,0,0.97938
4,after,912,1792703903226,314.094,5000,0,0.97764
4,after,913,1792703903545,302.595,5000,0,0.97938
4,after,914,1792703903853,297.445,5000,0,0.97764
4,after,915,1792703904155,296.557,5000,0,0.97938
4,after,916,1792703904457,295.757,5000,0,0.97764
4,after,917,1792703904758,299.598,5000,0,0.97938
4,after,918,1792703905063,297.702,5000,0,0.97764
4,after,919,1792703905365,320.327,5000,0,0.97938
4,after,920,1792703905691,295.755,5000,0,0.97764
4,after,921,1792703905992,326.403,5000,0,0.97938
4,after,922,1792703906323,302.929,5000,0,0.97764
4,after,923,1792703906631,300.56,5000,0,0.97938
4,after,924,1792703906937,300.348,5000,0,0.97764
4,after,925,1792703907243,297.212,5000,0,0.97938
4,after,926,1792703907545,303.836,5000,0,0.97764
4,after,927,1792703907854,301.701,5000,0,0.97938
4,after,928,1792703908161,301.197,5000,0,0.97764
4,after,929,1792703908467,298.145,5000,0,0.97938
4,after,930,1792703908771,298.596,5000,0,0.97764
4,after,931,1792703909074,300.471,5000,0,0.97938
4,after,932,1792703909380,302.653,5000,0,0.97764
4,after,933,1792703909688,299.399,5000,0,0.97938
4,after,934,1792703909992,304.399,5000,0,0.97764
4,after,935,1792703910302,298.347,5000,0,0.97938
4,after,936,1792703910605,301.205,5000,0,0.97764
4,after,937,1792703910912,297.589,5000,0,0.97938
4,after,938,1792703911215,301.934,5000,0,0.97764
4,after,939,1792703911522,301.511,5000,0,0.97938
4,after,940,1792703911828,308.759,5000,0,0.97764
4,after,941,1792703912142,300.539,5000,0,0.97938
4,after,942,1792703912448,301.704,5000,0,0.97764
4,after,943,1792703912755,300.248,5000,0,0.97938
4,after,944,1792703913060,302.849,5000,0,0.97764
4,after,945,1792703913368,299.104,5000,0,0.97938
4,after,946,1792703913672,300.301,5000,0,0.97764
4,after,947,1792703913978,298.914,5000,0,0.97938
4,after,948,1792703914282,304.35,5000,0,0.97764
4,after,949,1792703914591,297.866,5000,0,0.97938
4,after,950,1792703914894,302.695,5000,0,0.97764
4,after,951,1792703915202,302.124,5000,0,0.97938
4,after,952,1792703915509,300.046,5000,0,0.97764
4,after,953,1792703915814,297.383,5000,0,0.97938
4,after,954,1792703916117,300.923,5000,0,0.97764
4,after,955,1792703916423,299.641,5000,0,0.97938
4,after,956,1792703916728,298.381,5000,0,0.97764
4,after,957,1792703917031,299.001,5000,0,0.97938
4,after,958,1792703917335,298.718,5000,0,0.97764
4,after,959,1792703917639,298.41,5000,0,0.97938
4,after,960,1792703917943,303.013,5000,0,0.97764
4,after,961,1792703918251,297.651,5000,0,0.97938
4,after,962,1792703918554,297.853,5000,0,0.97764
4,after,963,1792703918857,302.211,5000,0,0.97938
4,after,964,1792703919164,301.955,5000,0,0.97764
4,after,965,1792703919471,300.92,5000,0,0.97938
4,after,966,1792703919777,309.381,5000,0,0.97764
4,after,967,1792703920092,298.688,5000,0,0.97938
4,after,968,1792703920396,305.761,5000,0,0.97764
4,after,969,1792703920707,301.325,5000,0,0.97938
4,after,970,1792703921013,303.904,5000,0,0.97764
4,after,971,1792703921322,298.903,5000,0,0.97938
4,after,972,1792703921626,304.012,5000,0,0.97764
4,after,973,1792703921935,300.566,5000,0,0.97938
4,after,974,1792703922241,307.115,5000,0,0.97764
4,after,975,1792703922553,301.084,5000,0,0.97938
4,after,976,1792703922859,302.528,5000,0,0.97764
4,after,977,1792703923167,299.981,5000,0,0.97938
4,after,978,1792703923472,308.937,5000,0,0.97764
4,after,979,1792703923786,302.381,5000,0,0.97938
4,after,980,1792703924094,308.536,5000,0,0.97764
4,after,981,1792703924408,299.265,5000,0,0.97938
4,after,982,1792703924712,297.551,5000,0,0.97764
4,after,983,1792703925015,303.622,5000,0,0.97938
4,after,984,1792703925323,296.022,5000,0,0.97764
4,after,985,1792703925625,291.887,5000,0,0.97938
4,after,986,1792703925922,296.991,5000,0,0.97764
4,after,987,1792703926224,295.368,5000,0,0.97938
4,after,988,1792703926524,296.922,5000,0,0.97764
4,after,989,1792703926827,295.548,5000,0,0.97938
4,after,990,1792703927127,314.171,5000,0,0.97764
4,after,991,1792703927447,301.673,5000,0,0.97938
4,after,992,1792703927753,297.994,5000,0,0.97764
4,after,993,1792703928057,294.355,5000,0,0.97938
4,after,994,1792703928356,297.436,5000,0,0.97764
4,after,995,1792703928659,293.388,5000,0,0.97938
4,after,996,1792703928957,294.776,5000,0,0.97764
4,after,997,1792703929257,297.998,5000,0,0.97938
4,after,998,1792703929560,301.187,5000,0,0.97764
4,after,999,1792703929867,303.71,5000,0,0.97938
4,after,1000,1792703930175,294.809,5000,0,0.97764
4,after,1001,1792703930475,298.041,5000,0,0.97938
4,after,1002,1792703930779,295.249,5000,0,0.97764
4,after,1003,1792703931079,298.987,5000,0,0.97938
4,after,1004,1792703931383,294.419,5000,0,0.97764
4,after,1005,1792703931683,295.334,5000,0,0.97938
4,after,1006,1792703931983,294.968,5000,0,0.97764
4,after,1007,1792703932283,311.849,5000,0,0.97938
4,after,1008,1792703932600,300.461,5000,0,0.97764
4,after,1009,1792703932906,299.218,5000,0,0.97938
4,after,1010,1792703933210,292.585,5000,0,0.97764
4,after,1011,1792703933508,293.642,5000,0,0.97938
4,after,1012,1792703933807,293.848,5000,0,0.97764
4,after,1013,1792703934106,293.996,5000,0,0.97938
4,after,1014,1792703934405,293.328,5000,0,0.97764
4,after,1015,1792703934703,301.389,5000,0,0.97938
4,after,1016,1792703935010,310.012,5000,0,0.97764
4,after,1017,1792703935325,299.017,5000,0,0.97938
4,after,1018,1792703935630,309.556,5000,0,0.97764
4,after,1019,1792703935944,300.966,5000,0,0.97938
4,after,1020,1792703936250,308.118,5000,0,0.97764
4,after,1021,1792703936564,300.846,5000,0,0.97938
4,after,1022,1792703936870,301.924,5000,0,0.97764
4,after,1023,1792703937177,303.346,5000,0,0.97938
4,after,1024,1792703937485,303.574,5000,0,0.97764
4,after,1025,1792703937794,300.87,5000,0,0.97938
4,after,1026,1792703938100,310.457,5000,0,0.97764
4,after,1027,1792703938416,296.769,5000,0,0.97938
4,after,1028,1792703938718,305.868,5000,0,0.97764
4,after,1029,1792703939029,299.11,5000,0,0.97938
4,after,1030,1792703939333,306.266,5000,0,0.97764
4,after,1031,1792703939644,296.044,5000,0,0.97938
4,after,1032,1792703939946,310.283,5000,0,0.97764
4,after,1033,1792703940261,298.477,5000,0,0.97938
4,after,1034,1792703940565,306.813,5000,0,0.97764
4,after,1035,1792703940877,301.524,5000,0,0.97938
4,after,1036,1792703941183,301.09,5000,0,0.97764
4,after,1037,1792703941490,299.778,5000,0,0.97938
4,after,1038,1792703941795,307.963,5000,0,0.97764
4,after,1039,1792703942108,298.614,5000,0,0.97938
4,after,1040,1792703942411,309.401,5000,0,0.97764
4,after,1041,1792703942726,299.813,5000,0,0.97938
4,after,1042,1792703943031,309.199,5000,0,0.97764
4,after,1043,1792703943345,300.447,5000,0,0.97938
4,after,1044,1792703943651,302.403,5000,0,0.97764
4,after,1045,1792703943958,299.694,5000,0,0.97938
4,after,1046,1792703944263,301.476,5000,0,0.97764
4,after,1047,1792703944570,296.912,5000,0,0.97938
4,after,1048,1792703944872,304.286,5000,0,0.97764
4,after,1049,1792703945181,300.421,5000,0,0.97938
4,after,1050,1792703945487,306.788,5000,0,0.97764
4,after,1051,1792703945799,299.134,5000,0,0.97938
4,after,1052,1792703946103,307.955,5000,0,0.97764
4,after,1053,1792703946416,299.726,5000,0,0.97938
4,after,1054,1792703946721,305.696,5000,0,0.97764
4,after,1055,1792703947032,297.808,5000,0,0.97938
4,after,1056,1792703947335,305.946,5000,0,0.97764
4,after,1057,1792703947646,300.56,5000,0,0.97938
4,after,1058,1792703947952,305.637,5000,0,0.97764
4,after,1059,1792703948263,299.224,5000,0,0.97938
4,after,1060,1792703948567,306.389,5000,0,0.97764
4,after,1061,1792703948879,297.331,5000,0,0.97938
4,after,1062,1792703949181,304.553,5000,0,0.97764
4,after,1063,1792703949491,299.009,5000,0,0.97938
4,after,1064,1792703949795,304.1,5000,0,0.97764
4,after,1065,1792703950104,298.492,5000,0,0.97938
4,after,1066,1792703950408,302.386,5000,0,0.97764
4,after,1067,1792703950716,300.615,5000,0,0.97938
4,after,1068,1792703951021,301.556,5000,0,0.97764
4,after,1069,1792703951328,302.217,5000,0,0.97938
4,after,1070,1792703951635,302.727,5000,0,0.97764
4,after,1071,1792703951943,299.113,5000,0,0.97938
4,after,1072,1792703952248,300.982,5000,0,0.97764
4,after,1073,1792703952554,301.569,5000,0,0.97938
4,after,1074,1792703952860,298.526,5000,0,0.97764
4,after,1075,1792703953164,297.29,5000,0,0.97938
4,after,1076,1792703953466,300.53,5000,0,0.97764
4,after,1077,1792703953772,299.228,5000,0,0.97938
4,after,1078,1792703954077,299.865,5000,0,0.97764
4,after,1079,1792703954382,299.448,5000,0,0.97938
4,after,1080,1792703954686,298.993,5000,0,0.97764
4,after,1081,1792703954990,311.026,5000,0,0.97938
4,after,1082,1792703955306,319.681,5000,0,0.97764
4,after,1083,1792703955631,301.216,5000,0,0.97938
4,after,1084,1792703955938,292.801,5000,0,0.97764
4,after,1085,1792703956236,296.02,5000,0,0.97938
4,after,1086,1792703956537,294.539,5000,0,0.97764
4,after,1087,1792703956837,293.119,5000,0,0.97938
4,after,1088,1792703957135,293.693,5000,0,0.97764
4,after,1089,1792703957434,296.598,5000,0,0.97938
4,after,1090,1792703957736,294.841,5000,0,0.97764
4,after,1091,1792703958036,296.382,5000,0,0.97938
4,after,1092,1792703958337,302.879,5000,0,0.97764
4,after,1093,1792703958645,296.854,5000,0,0.97938
4,after,1094,1792703958947,290.474,5000,0,0.97764
4,after,1095,1792703959243,293.048,5000,0,0.97938
4,after,1096,1792703959541,295.827,5000,0,0.97764
4,after,1097,1792703959842,296.177,5000,0,0.97938
4,after,1098,1792703960143,291.257,5000,0,0.97764
4,after,1099,1792703960440,297.291,5000,0,0.97938
4,after,1100,1792703960742,292.442,5000,0,0.97764
4,after,1101,1792703961040,294.258,5000,0,0.97938
4,after,1102,1792703961339,292.655,5000,0,0.97764
4,after,1103,1792703961637,297.389,5000,0,0.97938
4,after,1104,1792703961940,293.054,5000,0,0.97764
4,after,1105,1792703962238,296.47,5000,0,0.97938
4,after,1106,1792703962540,316.105,5000,0,0.97764
4,after,1107,1792703962861,320.876,5000,0,0.97938
4,after,1108,1792703963187,294.097,5000,0,0.97764
4,after,1109,1792703963486,292.969,5000,0,0.97938
4,after,1110,1792703963784,310.827,5000,0,0.97764
4,after,1111,1792703964100,311.185,5000,0,0.97938
4,after,1112,1792703964417,290.949,5000,0,0.97764
4,after,1113,1792703964713,296.054,5000,0,0.97938
4,after,1114,1792703965014,290.733,5000,0,0.97764
4,after,1115,1792703965310,293.554,5000,0,0.97938
4,after,1116,1792703965609,294.523,5000,0,0.97764
4,after,1117,1792703965908,292.726,5000,0,0.97938
4,after,1118,1792703966206,288.257,5000,0,0.97764
4,after,1119,1792703966500,297.028,5000,0,0.97938
4,after,1120,1792703966802,308.903,5000,0,0.97764
4,after,1121,1792703967116,298.107,5000,0,0.97938
4,after,1122,1792703967419,295.726,5000,0,0.97764
4,after,1123,1792703967720,292.626,5000,0,0.97938
4,after,1124,1792703968018,291.14,5000,0,0.97764
4,after,1125,1792703968314,294.151,5000,0,0.97938
4,after,1126,1792703968614,296.353,5000,0,0.97764
4,after,1127,1792703968915,291.863,5000,0,0.97938
4,after,1128,1792703969212,293.399,5000,0,0.97764
4,after,1129,1792703969511,302.101,5000,0,0.97938
4,after,1130,1792703969818,304.867,5000,0,0.97764
4,after,1131,1792703970128,294.282,5000,0,0.97938
4,after,1132,1792703970427,289.685,5000,0,0.97764
4,after,1133,1792703970722,307.14,5000,0,0.97938
4,after,1134,1792703971034,300.169,5000,0,0.97764
4,after,1135,1792703971340,294.259,5000,0,0.97938
4,after,1136,1792703971639,289.918,5000,0,0.97764
4,after,1137,1792703971934,290.69,5000,0,0.97938
4,after,1138,1792703972230,287.362,5000,0,0.97764


==> figures/exp/rebalancing/horizann_rebalancing_liveness_plot.csv <==
t_min,qps_k
-6.0057,13.205
-5.9993,14.084
-5.9933,14.588
-5.9875,14.156
-5.9816,14.623
-5.9758,14.184
-5.9698,14.445
-5.9640,14.301
-5.9581,14.667
-5.9523,14.254
-5.9464,14.254
-5.9404,14.235
-5.9345,14.527
-5.9287,14.053
-5.9226,14.288
-5.9167,13.935
-5.9107,14.247
-5.9047,13.951
-5.8987,14.254
-5.8927,14.142
-5.8868,14.557
-5.8810,14.237
-5.8750,14.636
-5.8692,14.106
-5.8632,14.622
-5.8575,14.104
-5.8515,14.570
-5.8457,13.893
-5.8396,14.511
-5.8338,14.112
-5.8277,14.624
-5.8220,14.122
-5.8160,14.478
-5.8101,14.146
-5.8042,14.490
-5.7983,14.179
-5.7924,14.435
-5.7865,14.182
-5.7805,14.404
-5.7747,14.107
-5.7687,14.191
-5.7627,14.019
-5.7567,14.651
-5.7509,14.165
-5.7450,14.531
-5.7391,14.054
-5.7331,14.389
-5.7272,14.110
-5.7213,14.401
-5.7154,14.197
-5.7094,14.433
-5.7036,14.082
-5.6975,14.655
-5.6918,14.048
-5.6858,14.507
-5.6799,14.103
-5.6739,14.468
-5.6681,13.968
-5.6620,14.639
-5.6563,14.005
-5.6502,14.551
-5.6444,14.071
-5.6384,14.433
-5.6326,14.004
-5.6265,14.503
-5.6207,14.060
-5.6147,14.539
-5.6089,14.117
-5.6029,14.493
-5.5970,13.997
-5.5910,14.551
-5.5852,14.138
-5.5792,14.556
-5.5734,13.979
-5.5673,14.522
-5.5615,14.074
-5.5555,14.333
-5.5496,14.066
-5.5436,14.373
-5.5377,14.126
-5.5317,14.446
-5.5259,14.182
-5.5199,14.447
-5.5141,14.100
-5.5081,14.055
-5.5020,14.252
-5.4961,14.438
-5.4903,14.181
-5.4843,14.346
-5.4784,14.153
-5.4724,14.220
-5.4665,14.149
-5.4605,14.539
-5.4547,14.187
-5.4487,14.247
-5.4428,14.273
-5.4369,14.362
-5.4310,14.011
-5.4249,14.335
-5.4191,13.782
-5.4129,14.467
-5.4071,14.086
-5.4011,14.566
-5.3953,13.969
-5.3892,14.289
-5.3833,14.073
-5.3773,14.632
-5.3715,14.165
-5.3655,14.380
-5.3597,14.164
-5.3537,14.267
-5.3478,13.954
-5.3417,14.521
-5.3359,14.055
-5.3299,14.500
-5.3240,13.829
-5.3179,14.674
-5.3121,14.072
-5.3061,14.437
-5.3003,13.998
-5.2942,14.434
-5.2884,13.955
-5.2823,14.622
-5.2766,14.101
-5.2706,14.585
-5.2648,14.021
-5.2587,13.986
-5.2527,13.976
-5.2466,14.098
-5.2406,14.023
-5.2346,14.435
-5.2287,14.160
-5.2228,14.473
-5.2169,14.059
-5.2109,14.568
-5.2051,14.023
-5.1991,14.423
-5.1932,14.078
-5.1872,14.596
-5.1814,14.017
-5.1754,14.409
-5.1695,14.117
-5.1635,14.415
-5.1577,14.155
-5.1517,14.262
-5.1457,14.074
-5.1398,14.318
-5.1338,13.904
-5.1278,14.302
-5.1219,14.131
-5.1159,14.498
-5.1100,14.164
-5.1041,14.326
-5.0982,14.286
-5.0922,14.125
-5.0862,14.240
-5.0803,14.363
-5.0744,14.184
-5.0685,14.336
-5.0626,14.172
-5.0566,14.421
-5.0507,14.133
-5.0447,14.358
-5.0389,14.146
-5.0329,14.321
-5.0270,14.063
-5.0210,14.392
-5.0151,14.408
-5.0092,14.478
-5.0034,14.141
-4.9974,14.502
-4.9916,14.030
-4.9855,14.446
-4.9797,14.032
-4.9737,14.417
-4.9678,14.006
-4.9618,14.502
-4.9559,13.860
-4.9498,14.361
-4.9439,14.022
-4.9379,14.678
-4.9321,14.053
-4.9261,14.384
-4.9203,13.795
-4.9141,14.414
-4.9082,14.116
-4.9023,14.287
-4.8963,14.014
-4.8903,14.523
-4.8845,13.926
-4.8784,14.375
-4.8725,14.117
-4.8665,14.450
-4.8607,13.994
-4.8547,14.466
-4.8488,13.910
-4.8427,14.497
-4.8369,14.093
-4.8309,14.459
-4.8250,14.171
-4.8191,14.327
-4.8132,14.256
-4.8072,14.346
-4.8013,14.220
-4.7954,14.262
-4.7895,14.236
-4.7835,14.391
-4.7777,14.042
-4.7716,14.318
-4.7657,14.110
-4.7597,14.414
-4.7539,14.279
-4.7479,14.442
-4.7421,14.240
-4.7362,14.402
-4.7303,13.972
-4.7242,14.307
-4.7183,14.650
-4.7125,14.783
-4.7068,14.219
-4.7009,14.423
-4.6950,14.222
-4.6890,14.345
-4.6832,14.164
-4.6772,14.548
-4.6714,13.951
-4.6653,14.413
-4.6594,14.083
-4.6535,14.482
-4.6476,14.059
-4.6416,14.612
-4.6358,14.187
-4.6298,14.462
-4.6240,14.008
-4.6180,14.735
-4.6122,13.908
-4.6061,14.512
-4.6003,14.095
-4.5943,14.597
-4.5885,13.942
-4.5824,14.256
-4.5765,13.885
-4.5704,14.512
-4.5646,13.938
-4.5585,14.471
-4.5527,14.026
-4.5467,14.563
-4.5409,13.880
-4.5348,14.471
-4.5289,13.947
-4.5229,14.521
-4.5170,14.156
-4.5111,14.487
-4.5052,14.264
-4.4993,14.534
-4.4935,14.300
-4.4876,14.449
-4.4817,14.363
-4.4758,14.487
-4.4700,14.204
-4.4640,14.498
-4.4582,14.249
-4.4523,14.217
-4.4463,14.256
-4.4404,14.357
-4.4345,14.252
-4.4286,14.565
-4.4227,14.313
-4.4169,14.502
-4.4110,14.285
-4.4051,14.402
-4.3992,14.278
-4.3933,14.395
-4.3874,14.368
-4.3815,14.468
-4.3757,14.182
-4.3697,14.495
-4.3639,14.108
-4.3579,14.402
-4.3520,14.167
-4.3461,14.315
-4.3402,14.049
-4.3341,14.421
-4.3283,13.945
-4.3222,14.421
-4.3163,14.013
-4.3103,14.387
-4.3044,14.079
-4.2984,14.393
-4.2926,14.144
-4.2866,14.443
-4.2807,14.002
-4.2747,14.312
-4.2688,14.126
-4.2628,14.664
-4.2570,14.031
-4.2510,14.710
-4.2452,14.207
-4.2393,14.551
-4.2335,14.199
-4.2275,14.496
-4.2217,14.186
-4.2157,14.407
-4.2099,14.233
-4.2039,14.506
-4.1981,14.138
-4.1921,14.247
-4.1862,14.063
-4.1802,14.670
-4.1744,13.928
-4.1683,14.094
-4.1623,14.108
-4.1563,14.471
-4.1505,14.153
-4.1445,14.165
-4.1385,14.126
-4.1326,14.435
-4.1267,14.052
-4.1207,14.381
-4.1148,14.127
-4.1088,14.195
-4.1029,14.120
-4.0969,14.467
-4.0910,14.127
-4.0850,14.320
-4.0791,14.245
-4.0732,14.261
-4.0673,14.174
-4.0613,13.686
-4.0551,14.057
-4.0491,14.414
-4.0432,14.081
-4.0372,14.534
-4.0314,14.148
-4.0255,14.328
-4.0195,14.034
-4.0135,14.120
-4.0075,13.930
-4.0015,14.280
-3.9955,14.178
-3.9896,14.224
-3.9836,13.934
-3.9776,14.352
-3.9717,14.109
-3.9657,14.167
-3.9597,14.182
-3.9537,14.234
-3.9478,14.153
-3.9418,14.162
-3.9359,14.046
-3.9298,14.401
-3.9240,14.113
-3.9180,14.401
-3.9121,14.198
-3.9061,14.478
-3.9003,14.104
-3.8943,14.426
-3.8885,14.209
-3.8825,14.536
-3.8767,14.065
-3.8707,14.336
-3.8648,14.230
-3.8588,14.330
-3.8529,13.916
-3.8468,14.358
-3.8410,14.202
-3.8350,14.371
-3.8291,14.100
-3.8231,14.352
-3.8172,13.814
-3.8111,14.543
-3.8053,14.150
-3.7993,14.353
-3.7934,14.218
-3.7875,14.272
-3.7816,14.300
-3.7757,14.497
-3.7698,13.827
-3.7637,13.694
-3.7575,14.242
-3.7516,14.423
-3.7457,13.914
-3.7397,14.582
-3.7338,14.320
-3.7279,14.480
-3.7221,14.111
-3.7161,14.393
-3.7102,14.031
-3.7042,14.285
-3.6983,14.101
-3.6923,13.391
-3.6860,13.932
-3.6799,14.247
-3.6740,14.078
-3.6680,13.677
-3.6618,14.029
-3.6558,14.430
-3.6499,14.320
-3.6440,14.199
-3.6380,14.146
-3.6321,14.350
-3.6262,14.108
-3.6202,14.327
-3.6143,13.909
-3.6082,13.431
-3.6019,14.123
-3.5959,14.630
-3.5901,13.881
-3.5840,14.571
-3.5783,14.027
-3.5722,13.771
-3.5661,14.187
-3.5601,13.623
-3.5539,14.019
-3.5479,14.524
-3.5421,14.016
-3.5360,14.538
-3.5302,14.003
-3.5242,14.420
-3.5183,14.136
-3.5123,14.516
-3.5065,13.983
-3.5004,14.527
-3.4946,14.398
-3.4888,14.242
-3.4828,13.987
-3.4768,14.277
-3.4708,14.145
-3.4649,14.271
-3.4590,14.114
-3.4530,14.373
-3.4471,13.881
-3.4410,14.727
-3.4352,14.354
-3.4293,14.079
-3.4234,13.870
-3.4173,14.604
-3.4114,14.029
-3.4054,14.408
-3.3996,14.070
-3.3935,14.527
-3.3877,13.939
-3.3817,14.454
-3.3758,13.981
-3.3698,14.510
-3.3639,14.101
-3.3579,14.386
-3.3521,14.055
-3.3460,14.479
-3.3402,13.854
-3.3341,14.445
-3.3283,14.155
-3.3223,14.485
-3.3164,14.053
-3.3104,14.407
-3.3045,13.914
-3.2985,14.454
-3.2926,13.970
-3.2866,14.564
-3.2808,14.174
-3.2748,14.204
-3.2688,14.079
-3.2628,13.827
-3.2567,14.049
-3.2507,13.780
-3.2446,14.041
-3.2386,14.303
-3.2326,14.087
-3.2266,14.336
-3.2207,14.076
-3.2147,14.391
-3.2088,14.002
-3.2028,14.432
-3.1970,14.012
-3.1909,14.714
-3.1852,13.980
-3.1791,14.240
-3.1732,13.967
-3.1671,14.569
-3.1613,14.010
-3.1553,14.531
-3.1495,13.909
-3.1434,14.031
-3.1374,14.065
-3.1313,14.408
-3.1255,13.951
-3.1194,13.971
-3.1134,13.909
-3.1073,14.736
-3.1016,14.202
-3.0956,14.424
-3.0897,14.235
-3.0838,14.471
-3.0779,13.795
-3.0718,14.535
-3.0660,14.118
-3.0600,14.644
-3.0542,13.949
-3.0482,14.464
-3.0423,14.167
-3.0364,14.492
-3.0305,14.160
-3.0246,14.353
-3.0187,14.116
-3.0127,14.401
-3.0068,14.173
-3.0008,14.543
-2.9950,13.954
-2.9890,14.381
-2.9831,14.120
-2.9771,14.625
-2.9713,14.155
-2.9653,14.482
-2.9595,14.153
-2.9535,14.616
-2.9477,14.187
-2.9418,14.380
-2.9359,14.100
-2.9299,14.376
-2.9240,14.089
-2.9180,14.433
-2.9122,14.116
-2.9062,14.454
-2.9003,14.065
-2.8943,14.607
-2.8885,14.121
-2.8825,14.535
-2.8767,14.214
-2.8708,14.430
-2.8649,14.273
-2.8590,14.387
-2.8531,14.062
-2.8471,14.207
-2.8411,14.177
-2.8352,14.456
-2.8293,14.127
-2.8233,14.293
-2.8174,14.119
-2.8114,14.485
-2.8056,14.111
-2.7996,14.329
-2.7937,14.067
-2.7877,14.303
-2.7818,14.115
-2.7758,14.257
-2.7698,14.090
-2.7639,14.451
-2.7580,14.121
-2.7520,14.383
-2.7461,13.995
-2.7401,14.644
-2.7343,14.242
-2.7284,14.413
-2.7225,14.127
-2.7165,14.313
-2.7106,14.140
-2.7046,13.965
-2.6986,14.024
-2.6926,14.379
-2.6867,14.116
-2.6807,14.456
-2.6748,13.870
-2.6687,14.478
-2.6629,14.265
-2.6570,14.340
-2.6511,14.064
-2.6451,14.390
-2.6392,13.936
-2.6331,14.371
-2.6272,14.175
-2.6213,14.405
-2.6154,14.055
-2.6094,14.138
-2.6034,13.902
-2.5973,14.188
-2.5914,14.098
-2.5854,14.324
-2.5795,14.307
-2.5736,14.388
-2.5677,14.086
-2.5617,14.272
-2.5558,14.066
-2.5497,14.348
-2.5438,14.036
-2.5378,14.421
-2.5320,14.095
-2.5260,14.330
-2.5201,14.058
-2.5141,14.569
-2.5082,14.009
-2.5022,14.351
-2.4963,14.116
-2.4903,14.448
-2.4845,13.987
-2.4784,14.518
-2.4726,14.135
-2.4666,14.309
-2.4607,14.005
-2.4547,14.535
-2.4489,14.274
-2.4429,14.432
-2.4371,13.895
-2.4310,14.357
-2.4251,13.972
-2.4190,14.400
-2.4132,13.975
-2.4071,14.530
-2.4013,13.841
-2.3952,14.534
-2.3894,13.874
-2.3833,14.587
-2.3775,13.925
-2.3714,14.199
-2.3655,13.927
-2.3594,13.856
-2.3533,13.996
-2.3472,13.877
-2.3412,13.948
-2.3351,13.764
-2.3290,13.918
-2.3229,14.133
-2.3169,13.827
-2.3108,14.211
-2.3049,13.947
-2.2988,14.301
-2.2929,13.953
-2.2868,14.346
-2.2809,14.071
-2.2749,14.365
-2.2690,13.966
-2.2630,14.455
-2.2571,14.105
-2.2511,14.306
-2.2452,14.054
-2.2392,14.470
-2.2334,14.024
-2.2273,14.333
-2.2214,13.920
-2.2153,14.098
-2.2094,14.001
-2.2033,14.464
-2.1975,14.176
-2.1915,14.161
-2.1855,14.204
-2.1796,14.412
-2.1737,14.172
-2.1677,14.462
-2.1619,14.129
-2.1559,14.233
-2.1500,14.111
-2.1440,14.463
-2.1381,14.178
-2.1322,14.367
-2.1263,14.260
-2.1204,14.277
-2.1144,14.168
-2.1085,14.256
-2.1025,14.409
-2.0967,14.302
-2.0907,14.171
-2.0848,14.333
-2.0789,14.121
-2.0729,14.299
-2.0670,13.886
-2.0609,14.415
-2.0550,14.250
-2.0491,14.122
-2.0431,14.152
-2.0371,14.204
-2.0312,14.137
-2.0252,14.104
-2.0192,14.243
-2.0133,14.276
-2.0074,14.090
-2.0013,14.168
-1.9954,14.201
-1.9894,14.210
-1.9835,14.128
-1.9775,14.422
-1.9716,14.140
-1.9656,14.215
-1.9597,14.157
-1.9537,14.253
-1.9478,14.083
-1.9418,14.301
-1.9359,14.019
-1.9299,14.564
-1.9240,13.980
-1.9180,14.389
-1.9121,13.998
-1.9061,14.467
-1.9002,13.959
-1.8942,14.293
-1.8882,14.041
-1.8822,14.321
-1.8763,13.856
-1.8702,14.426
-1.8644,13.905
-1.8583,14.225
-1.8523,14.046
-1.8463,14.231
-1.8404,14.079
-1.8344,14.285
-1.8284,13.915
-1.8224,14.294
-1.8165,13.987
-1.8104,14.135
-1.8044,13.737
-1.7983,14.282
-1.7924,14.062
-1.7864,14.266
-1.7804,13.896
-1.7743,14.436
-1.7685,13.829
-1.7624,14.406
-1.7565,14.136
-1.7505,14.483
-1.7447,14.316
-1.7388,14.533
-1.7329,14.115
-1.7269,14.357
-1.7211,14.137
-1.7151,14.531
-1.7093,14.038
-1.7032,14.339
-1.6973,14.009
-1.6913,14.440
-1.6854,14.425
-1.6796,14.042
-1.6736,13.947
-1.6675,14.209
-1.6616,14.213
-1.6556,14.135
-1.6496,14.106
-1.6436,14.194
-1.6377,14.164
-1.6317,14.105
-1.6257,13.981
-1.6197,14.402
-1.6138,13.827
-1.6077,13.957
-1.6016,14.143
-1.5956,14.001
-1.5896,14.022
-1.5836,14.080
-1.5776,14.169
-1.5716,14.083
-1.5656,13.857
-1.5595,14.302
-1.5536,14.118
-1.5476,14.111
-1.5416,14.006
-1.5356,14.127
-1.5296,14.012
-1.5235,14.165
-1.5176,14.025
-1.5115,14.433
-1.5057,13.844
-1.4996,14.268
-1.4936,13.997
-1.4876,14.086
-1.4816,14.127
-1.4756,14.204
-1.4697,13.958
-1.4636,14.263
-1.4577,14.157
-1.4517,14.356
-1.4458,14.059
-1.4398,14.356
-1.4339,13.952
-1.4279,14.172
-1.4219,13.951
-1.4158,14.467
-1.4100,13.935
-1.4039,14.351
-1.3980,13.994
-1.3920,14.414
-1.3861,14.211
-1.3802,14.412
-1.3743,14.005
-1.3683,14.444
-1.3624,14.066
-1.3564,14.434
-1.3505,14.008
-1.3445,14.383
-1.3386,14.098
-1.3326,14.230
-1.3267,13.946
-1.3206,14.319
-1.3147,13.973
-1.3087,14.487
-1.3028,13.983
-1.2968,14.597
-1.2910,14.011
-1.2850,14.411
-1.2791,13.848
-1.2730,14.369
-1.2671,14.208
-1.2611,14.396
-1.2553,14.003
-1.2492,14.569
-1.2434,14.121
-1.2374,14.216
-1.2315,14.080
-1.2255,14.320
-1.2196,13.989
-1.2135,14.525
-1.2077,13.935
-1.2017,14.279
-1.1957,13.414
-1.1894,14.527
-1.1836,13.905
-1.1775,14.465
-1.1717,14.116
-1.1657,14.351
-1.1598,14.022
-1.1538,14.392
-1.1479,13.981
-1.1419,14.225
-1.1359,13.872
-1.1298,14.476
-1.1240,14.027
-1.1179,14.260
-1.1120,14.148
-1.1060,14.298
-1.1001,14.060
-1.0941,12.215
-1.0872,13.206
-1.0808,14.370
-1.0749,14.059
-1.0689,14.180
-1.0629,14.239
-1.0570,14.312
-1.0511,14.169
-1.0451,14.334
-1.0392,14.184
-1.0333,14.264
-1.0273,14.092
-1.0213,14.432
-1.0155,14.315
-1.0096,14.331
-1.0037,13.860
-0.9976,14.363
-0.9917,13.888
-0.9856,14.380
-0.9797,13.821
-0.9736,14.416
-0.9677,13.978
-0.9617,14.218
-0.9557,13.973
-0.9497,14.519
-0.9438,13.778
-0.9377,14.328
-0.9318,13.742
-0.9257,14.260
-0.9197,13.806
-0.9136,14.344
-0.9077,13.871
-0.9016,14.397
-0.8958,13.786
-0.8896,14.382
-0.8837,13.905
-0.8777,14.413
-0.8718,14.167
-0.8658,14.338
-0.8599,14.024
-0.8539,14.315
-0.8480,13.831
-0.8419,14.236
-0.8359,13.940
-0.8299,14.333
-0.8240,13.875
-0.8179,14.372
-0.8120,13.607
-0.8058,14.479
-0.8000,13.845
-0.7938,14.359
-0.7880,13.811
-0.7818,14.227
-0.7759,13.844
-0.7698,14.229
-0.7638,13.738
-0.7577,14.413
-0.7518,13.900
-0.7457,14.303
-0.7398,13.854
-0.7337,14.327
-0.7278,13.823
-0.7217,14.352
-0.7158,13.857
-0.7097,14.238
-0.7038,13.780
-0.6976,14.270
-0.6917,13.909
-0.6856,14.292
-0.6797,13.852
-0.6736,14.336
-0.6677,13.902
-0.6616,14.156
-0.6557,13.915
-0.6496,14.339
-0.6437,14.019
-0.6377,14.473
-0.6318,13.974
-0.6258,14.215
-0.6198,13.901
-0.6138,14.415
-0.6079,13.837
-0.6018,14.335
-0.5959,13.670
-0.5897,14.371
-0.5838,13.871
-0.5777,14.484
-0.5719,13.842
-0.5658,14.228
-0.5598,13.815
-0.5537,14.317
-0.5478,13.915
-0.5417,14.479
-0.5359,14.022
-0.5299,14.308
-0.5239,13.936
-0.5179,14.341
-0.5120,13.873
-0.5059,14.484
-0.5000,13.850
-0.4939,14.300
-0.4880,13.840
-0.4819,14.147
-0.4759,13.921
-0.4699,14.421
-0.4640,13.861
-0.4579,14.246
-0.4520,13.866
-0.4459,14.244
-0.4400,13.750
-0.4338,14.570
-0.4280,13.741
-0.4218,14.684
-0.4161,13.971
-0.4100,14.142
-0.4041,13.732
-0.3979,14.393
-0.3920,13.689
-0.3859,14.213
-0.3799,13.910
-0.3738,13.950
-0.3678,13.793
-0.3616,14.351
-0.3557,13.834
-0.3496,14.115
-0.3436,14.059
-0.3376,14.042
-0.3316,13.976
-0.3256,14.438
-0.3197,14.015
-0.3137,14.289
-0.3078,13.953
-0.3017,14.142
-0.2957,14.197
-0.2898,14.175
-0.2838,14.157
-0.2778,13.014
-0.2713,12.650
-0.2647,12.424
-0.2579,11.850
-0.2507,14.637
-0.2450,14.187
-0.2390,14.305
-0.2331,14.155
-0.2271,14.314
-0.2212,13.944
-0.2152,14.040
-0.2091,13.967
-0.2031,14.303
-0.1972,14.127
-0.1912,14.061
-0.1852,13.928
-0.1791,13.931
-0.1730,14.285
-0.1671,14.425
-0.1613,13.950
-0.1552,14.306
-0.1493,13.973
-0.1432,14.597
-0.1374,14.007
-0.1314,14.272
-0.1255,14.061
-0.1195,14.238
-0.1135,13.972
-0.1075,13.607
-0.1013,13.908
-0.0952,14.423
-0.0893,14.188
-0.0834,14.625
-0.0776,14.237
-0.0717,14.307
-0.0657,14.202
-0.0598,14.535
-0.0540,13.949
-0.0479,14.135
-0.0419,13.964
-0.0359,14.000
-0.0298,14.108
-0.0238,14.295
-0.0179,13.987
-0.0119,14.354
-0.0060,14.133
0.0000,14.056
0.0060,14.274
0.0119,14.172
0.0179,13.829
0.0240,14.204
0.0299,13.886
0.0360,14.498
0.0418,14.230
0.0478,14.254
0.0537,13.461
0.0600,14.030
0.0660,10.941
0.0737,6.600
0.0864,13.858
0.0925,12.876
0.0991,12.991
0.1056,13.902
0.1117,13.748
0.1178,13.176
0.1242,13.147
0.1306,13.302
0.1370,13.803
0.1431,14.212
0.1491,12.771
0.1557,12.989
0.1622,13.877
0.1683,12.932
0.1748,12.904
0.1813,12.873
0.1879,12.746
0.1945,14.156
0.2005,12.785
0.2071,13.215
0.2135,13.940
0.2195,14.156
0.2255,14.032
0.2316,12.092
0.2385,13.274
0.2449,13.419
0.2512,14.013
0.2572,13.532
0.2635,12.807
0.2701,13.718
0.2762,12.811
0.2828,12.815
0.2894,12.798
0.2960,12.905
0.3025,12.859
0.3091,14.051
0.3151,13.789
0.3212,14.496
0.3271,13.974
0.3331,14.108
0.3391,13.906
0.3452,14.302
0.3511,13.104
0.3576,14.183
0.3635,13.081
0.3700,12.802
0.3766,12.902
0.3831,12.925
0.3896,12.760
0.3963,12.981
0.4028,12.683
0.4094,13.572
0.4157,12.887
0.4222,12.991
0.4287,12.770
0.4355,13.433
0.4420,12.374
0.4488,13.123
0.4552,12.496
0.4620,13.333
0.4683,12.940
0.4748,12.969
0.4814,12.843
0.4879,13.126
0.4944,12.759
0.5010,13.080
0.5074,12.983
0.5140,13.467
0.5202,12.749
0.5268,12.162
0.5338,13.438
0.5401,14.168
0.5460,13.036
0.5525,12.349
0.5593,13.911
0.5654,13.206
0.5718,13.108
0.5783,14.228
0.5842,12.687
0.5908,13.117
0.5973,13.140
0.6037,12.361
0.6105,12.739
0.6172,13.106
0.6236,14.016
0.6296,14.333
0.6355,13.110
0.6420,13.116
0.6484,13.904
0.6545,13.251
0.6609,13.039
0.6673,14.190
0.6733,12.888
0.6798,14.229
0.6858,12.166
0.6927,12.974
0.6992,12.898
0.7058,10.198
0.7140,9.079
0.7233,8.616
0.7330,8.951
0.7425,9.508
0.7513,7.658
0.7623,7.860
0.7730,9.960
0.7814,11.661
0.7886,13.004
0.7951,11.006
0.8028,12.714
0.8094,13.389
0.8157,12.777
0.8224,13.338
0.8287,12.809
0.8353,9.852
0.8438,7.159
0.8556,7.144
0.8673,6.692
0.8798,7.402
0.8912,6.784
0.9035,7.319
0.9150,6.798
0.9274,6.483
0.9403,6.663
0.9529,7.662
0.9639,7.456
0.9751,5.571
0.9902,7.069
1.0021,6.427
1.0151,6.379
1.0283,7.958
1.0388,8.207
1.0490,7.728
1.0599,10.653
1.0678,12.302
1.0747,10.775
1.0825,11.253
1.0900,12.930
1.0965,12.966
1.1030,12.360
1.1099,9.574
1.1186,11.043
1.1263,12.398
1.1331,12.014
1.1401,12.721
1.1467,11.943
1.1538,12.326
1.1606,7.600
1.1717,11.507
1.1790,11.413
1.1864,12.142
1.1934,11.782
1.2005,11.871
1.2076,11.113
1.2152,11.812
1.2224,11.224
1.2299,11.521
1.2372,11.483
1.2445,10.622
1.2524,6.052
1.2663,6.570
1.2791,6.575
1.2918,6.551
1.3046,4.608
1.3228,6.406
1.3359,7.053
1.3478,8.186
1.3580,6.735
1.3705,6.218
1.3840,7.613
1.3950,6.930
1.4071,7.097
1.4190,11.915
1.4261,11.339
1.4335,12.000
1.4405,12.284
1.4474,7.094
1.4592,7.007
1.4712,9.090
1.4805,9.211
1.4896,10.855
1.4973,11.485
1.5047,12.120
1.5116,11.905
1.5187,12.123
1.5257,11.773
1.5329,12.493
1.5399,11.335
1.5475,12.569
1.5542,11.887
1.5613,11.321
1.5688,13.488
1.5750,11.814
1.5822,8.460
1.5921,8.914
1.6015,12.485
1.6083,13.012
1.6148,12.957
1.6213,12.947
1.6278,12.340
1.6347,13.220
1.6410,11.312
1.6485,9.721
1.6572,10.645
1.6651,11.135
1.6726,10.868
1.6804,11.023
1.6881,10.756
1.6959,11.162
1.7034,10.372
1.7115,10.966
1.7192,11.827
1.7264,12.056
1.7334,10.944
1.7411,10.206
1.7493,10.724
1.7572,11.604
1.7644,11.194
1.7720,10.889
1.7797,11.266
1.7872,11.556
1.7945,11.731
1.8017,11.516
1.8090,10.862
1.8168,11.034
1.8244,11.431
1.8318,11.960
1.8388,11.149
1.8464,10.707
1.8542,10.811
1.8620,11.480
1.8694,11.531
1.8767,10.642
1.8846,11.473
1.8920,11.124
1.8996,11.118
1.9071,11.866
1.9142,11.005
1.9219,11.355
1.9293,11.981
1.9364,11.681
1.9436,10.929
1.9513,11.537
1.9586,11.503
1.9659,11.140
1.9735,5.885
1.9877,6.183
2.0013,6.224
2.0148,6.431
2.0278,7.031
2.0398,9.961
2.0482,10.195
2.0565,10.597
2.0644,11.001
2.0721,11.023
2.0798,10.568
2.0877,11.334
2.0951,10.903
2.1029,10.672
2.1108,9.833
2.1193,10.070
2.1277,9.082
2.1370,10.368
2.1451,10.247
2.1533,12.186
2.1602,11.254
2.1677,11.931
2.1748,12.043
2.1818,12.680
2.1885,10.122
2.1968,13.784
2.2029,13.997
2.2090,13.846
2.2151,13.345
2.2214,14.222
2.2273,13.771
2.2335,13.988
2.2395,13.801
2.2456,13.738
2.2518,13.187
2.2582,12.517
2.2649,11.079
2.2725,13.018
2.2790,12.714
2.2857,12.904
2.2922,13.177
2.2986,13.904
2.3047,13.829
2.3108,14.108
2.3168,13.924
2.3229,14.228
2.3288,13.909
2.3349,13.945
2.3409,13.809
2.3471,14.080
2.3531,13.928
2.3592,13.843
2.3653,13.852
2.3714,6.463
2.3843,12.036
2.3913,12.141
2.3983,11.565
2.4056,11.387
2.4130,12.736
2.4196,12.012
2.4266,11.096
2.4342,12.224
2.4411,12.762
2.4478,10.166
2.4560,7.817
2.4668,12.048
2.4738,12.174
2.4807,12.408
2.4875,12.740
2.4941,12.862
2.5007,11.743
2.5079,10.794
2.5157,12.873
2.5223,12.902
2.5288,11.760
2.5360,13.047
2.5425,12.184
2.5494,12.315
2.5562,11.674
2.5635,11.973
2.5705,12.402
2.5773,12.478
2.5841,12.201
2.5910,7.622
2.6020,12.502
2.6088,11.485
2.6161,12.316
2.6229,11.976
2.6300,11.988
2.6370,12.501
2.6438,13.846
2.6499,12.989
2.6564,13.191
2.6628,12.651
2.6695,12.763
2.6761,13.187
2.6825,13.095
2.6889,12.993
2.6957,13.171
2.7023,13.223
2.7087,13.628
2.7149,13.658
2.7210,13.905
2.7271,12.911
2.7336,13.932
2.7397,14.212
2.7457,13.844
2.7518,14.195
2.7577,14.011
2.7638,14.339
2.7697,13.900
2.7757,14.387
2.7816,13.833
2.7877,14.023
2.7938,13.955
2.7998,14.504
2.8057,13.901
2.8117,14.237
2.8177,13.331
2.8240,14.299
2.8299,13.717
2.8361,14.256
2.8420,13.945
2.8481,14.156
2.8541,13.854
2.8602,14.193
2.8661,13.888
2.8722,12.326
2.8790,14.035
2.8851,14.280
2.8910,13.949
2.8971,14.524
2.9029,13.887
2.9090,14.202
2.9149,13.975
2.9210,14.248
2.9269,13.965
2.9329,14.205
2.9389,14.016
2.9449,14.194
2.9509,13.979
2.9569,14.148
2.9629,13.865
2.9690,14.076
2.9750,13.949
2.9811,14.078
2.9871,13.857
2.9932,14.262
2.9991,14.037
3.0051,13.963
3.0112,13.890
3.0173,12.260
3.0242,11.891
3.0312,11.910
3.0383,12.552
3.0450,12.132
3.0520,13.797
3.0581,14.351
3.0640,13.936
3.0701,14.247
3.0760,13.776
3.0822,14.212
3.0881,13.940
3.0942,14.194
3.1001,13.885
3.1062,14.116
3.1122,13.798
3.1183,14.295
3.1242,13.922
3.1303,14.366
3.1362,13.764
3.1423,14.192
3.1483,13.944
3.1544,14.267
3.1603,13.904
3.1664,14.185
3.1723,13.813
3.1785,12.517
3.1852,13.938
3.1913,14.074
3.1973,13.980
3.2033,12.788
3.2099,12.573
3.2166,12.011
3.2237,12.590
3.2304,12.195
3.2373,12.573
3.2440,13.041
3.2505,12.845
3.2570,11.792
3.2642,11.801
3.2713,12.848
3.2779,12.848
3.2845,12.701
3.2911,12.964
3.2976,12.306
3.3045,12.521
3.3112,13.289
3.3176,12.653
3.3243,13.264
3.3306,13.752
3.3368,14.220
3.3427,13.277
3.3491,14.304
3.3550,14.148
3.3610,14.244
3.3669,13.862
3.3730,14.238
3.3789,13.705
3.3851,14.341
3.3910,13.567
3.3972,14.229
3.4032,9.906
3.4117,10.394
3.4198,10.379
3.4279,10.715
3.4357,10.396
3.4438,10.326
3.4520,10.387
3.4601,10.420
3.4682,9.896
3.4767,10.360
3.4848,10.777
3.4926,10.555
3.5006,10.727
3.5085,10.597
3.5164,10.241
3.5246,10.743
3.5325,10.140
3.5408,10.321
3.5490,10.693
3.5568,10.915
3.5646,10.219
3.5728,11.296
3.5803,7.044
3.5922,10.317
3.6003,11.093
3.6079,10.280
3.6161,10.123
3.6244,10.673
3.6323,10.312
3.6405,10.901
3.6482,10.530
3.6562,10.680
3.6641,10.954
3.6718,11.484
3.6791,10.840
3.6869,11.675
3.6942,10.939
3.7018,11.103
3.7094,11.457
3.7168,13.522
3.7231,12.980
3.7296,14.269
3.7355,13.660
3.7417,13.762
3.7478,12.024
3.7548,13.575
3.7611,13.122
3.7675,12.973
3.7740,13.278
3.7804,13.083
3.7868,13.090
3.7933,13.872
3.7994,13.257
3.8057,13.593
3.8119,13.323
3.8183,13.580
3.8245,13.484
3.8308,13.311
3.8371,13.169
3.8435,12.829
3.8501,12.142
3.8571,13.205
3.8634,11.805
3.8706,13.088
3.8771,12.258
3.8839,14.028
3.8900,13.200
3.8964,14.107
3.9024,13.599
3.9086,14.042
3.9146,13.837
3.9207,14.234
3.9266,13.952
3.9327,14.161
3.9387,13.834
3.9450,13.882
3.9512,13.829
3.9574,14.093
3.9634,13.947
3.9694,14.097
3.9754,13.956
3.9815,14.317
3.9874,13.961
3.9934,14.323
3.9993,12.316
4.0062,14.271
4.0121,12.679
4.0188,13.246
4.0252,13.947
4.0312,13.988
4.0373,13.913
4.0433,13.901
4.0494,13.598
4.0556,13.913
4.0617,13.768
4.0678,14.117
4.0738,13.922
4.0799,13.975
4.0859,13.696
4.0921,14.300
4.0980,14.023
4.1040,14.068
4.1101,13.991
4.1161,14.151
4.1221,13.842
4.1282,14.117
4.1342,13.941
4.1402,14.031
4.1463,13.915
4.1523,14.033
4.1584,13.931
4.1644,14.204
4.1704,13.856
4.1765,14.180
4.1825,13.860
4.1886,14.098
4.1945,14.054
4.2006,14.279
4.2065,13.825
4.2126,14.252
4.2185,13.901
4.2246,14.133
4.2306,13.903
4.2367,14.178
4.2426,12.692
4.2493,14.200
4.2552,13.912
4.2613,14.262
4.2672,13.966
4.2733,13.638
4.2795,14.035
4.2855,14.511
4.2914,13.914
4.2974,11.914
4.3045,12.272
4.3114,12.309
4.3182,11.081
4.3258,11.873
4.3330,11.161
4.3405,11.893
4.3476,11.310
4.3550,11.411
4.3624,11.676
4.3697,12.331
4.3765,12.041
4.3835,12.575
4.3902,12.701
4.3969,12.163
4.4038,12.660
4.4105,12.541
4.4172,12.550
4.4239,10.419
4.4320,8.746
4.4416,9.776
4.4502,8.915
4.4597,7.879
4.4703,7.950
4.4809,7.112
4.4927,7.135
4.5045,6.645
4.5171,6.611
4.5298,5.846
4.5441,5.703
4.5588,5.342
4.5745,6.227
4.5880,6.423
4.6010,6.521
4.6139,7.769
4.6247,6.695
4.6372,7.180
4.6489,6.751
4.6614,7.751
4.6722,8.028
4.6827,7.497
4.6939,7.700
4.7048,7.713
4.7157,8.456
4.7256,7.378
4.7370,8.287
4.7471,6.806
4.7595,6.749
4.7719,7.109
4.7837,7.135
4.7955,7.823
4.8062,7.539
4.8174,7.930
4.8279,7.623
4.8389,5.984
4.8530,6.888
4.8651,7.757
4.8760,8.012
4.8865,7.496
4.8977,8.178
4.9079,7.016
4.9199,7.888
4.9306,8.493
4.9405,8.666
4.9502,7.385
4.9615,8.075
4.9719,8.421
4.9819,7.935
4.9925,6.957
5.0046,9.412
5.0135,10.011
5.0219,8.413
5.0319,8.004
5.0424,6.887
5.0546,7.460
5.0659,7.941
5.0764,8.119
5.0868,5.585
5.1018,6.703
5.1143,8.335
5.1244,7.541
5.1355,8.364
5.1456,6.562
5.1584,8.268
5.1685,8.144
5.1788,7.629
5.1899,6.987
5.2019,8.032
5.2123,6.532
5.2252,7.420
5.2365,6.810
5.2488,7.338
5.2603,8.944
5.2697,7.879
5.2803,6.458
5.2933,8.427
5.3033,8.887
5.3128,8.851
5.3223,7.846
5.3330,8.262
5.3431,5.012
5.3598,8.487
5.3697,8.564
5.3796,9.510
5.3884,7.710
5.3993,7.978
5.4098,12.324
5.4167,13.908
5.4228,9.128
5.4320,13.228
5.4384,14.206
5.4443,13.204
5.4507,14.501
5.4566,13.322
5.4629,14.136
5.4689,14.070
5.4749,13.430
5.4812,13.999
5.4872,13.524
5.4935,13.835
5.4996,14.315
5.5055,13.899
5.5115,14.081
5.5175,13.469
5.5238,14.191
5.5298,13.726
5.5359,14.415
5.5418,13.551
5.5480,14.119
5.5540,13.656
5.5602,14.264
5.5662,13.807
5.5723,14.426
5.5781,12.064
5.5851,14.459
5.5910,13.365
5.5973,13.607
5.6035,13.778
5.6097,13.820
5.6158,13.145
5.6222,13.071
5.6287,13.012
5.6351,14.023
5.6412,13.270
5.6475,13.522
5.6538,13.605
5.6600,14.090
5.6660,14.041
5.6720,13.946
5.6781,13.725
5.6842,4.351
5.7035,8.263
5.7136,8.682
5.7233,8.220
5.7336,8.642
5.7433,8.109
5.7536,8.673
5.7633,9.759
5.7720,9.278
5.7810,7.792
5.7918,8.475
5.8017,9.082
5.8110,9.129
5.8202,8.807
5.8297,8.723
5.8394,9.183
5.8485,8.045
5.8590,8.300
5.8693,8.816
5.8790,8.434
5.8890,8.710
5.8986,6.738
5.9111,8.476
5.9210,8.457
5.9310,8.888
5.9404,11.972
5.9475,12.902
5.9540,11.922
5.9611,13.508
5.9673,13.127
5.9738,12.290
5.9806,14.104
5.9866,14.074
5.9927,12.095
5.9996,14.109
6.0056,13.795
6.0117,13.823
6.0179,12.338
6.0247,8.284
6.0348,13.395
6.0412,14.199
6.0471,13.589
6.0533,10.026
6.0617,9.264
6.0708,8.369
6.0808,13.134
6.0873,12.561
6.0940,13.723
6.1002,13.968
6.1062,11.418
6.1136,11.290
6.1211,11.751
6.1282,10.733
6.1361,13.322
6.1424,12.015
6.1494,11.930
6.1565,12.668
6.1632,11.335
6.1706,13.059
6.1771,12.913
6.1836,13.060
6.1901,12.686
6.1967,13.445
6.2030,12.745
6.2096,13.097
6.2161,13.158
6.2225,13.078
6.2290,12.524
6.2357,13.073
6.2421,12.990
6.2486,12.336
6.2555,12.005
6.2625,12.873
6.2691,12.620
6.2758,13.113
6.2822,13.826
6.2883,14.229
6.2943,13.916
6.3003,13.443
6.3066,12.832
6.3132,12.087
6.3202,12.395
6.3270,11.186
6.3345,12.855
6.3411,13.166
6.3475,12.149
6.3545,11.420
6.3618,12.940
6.3684,12.950
6.3749,12.786
6.3815,12.856
6.3881,12.848
6.3946,14.130
6.4006,12.842
6.4072,13.319
6.4135,13.141
6.4200,12.715
6.4266,13.433
6.4329,12.764
6.4395,6.983
6.4515,8.519
6.4614,8.909
6.4708,8.464
6.4808,9.252
6.4898,6.972
6.5019,7.486
6.5131,7.377
6.5245,6.824
6.5368,7.043
6.5487,7.485
6.5599,7.164
6.5716,7.645
6.5826,8.228
6.5928,7.795
6.6036,7.682
6.6146,7.291
6.6261,7.549
6.6372,7.319
6.6487,7.342
6.6601,8.273
6.6703,8.022
6.6807,8.339
6.6908,7.939
6.7014,7.647
6.7124,8.033
6.7228,8.431
6.7328,7.702
6.7437,7.756
6.7546,7.549
6.7657,6.512
6.7786,7.450
6.7898,5.929
6.8040,4.774
6.8215,5.979
6.8355,7.000
6.8475,7.236
6.8591,7.278
6.8707,6.731
6.8831,6.975
6.8952,7.454
6.9064,8.117
6.9168,8.092
6.9272,7.403
6.9385,6.886
6.9507,8.117
6.9611,7.469
6.9723,6.819
6.9846,6.889
6.9968,5.611
7.0117,9.079
7.0210,13.645
7.0272,13.454
7.0335,13.724
7.0396,13.310
7.0460,13.630
7.0522,13.596
7.0584,13.700
7.0645,13.495
7.0708,13.785
7.0769,13.457
7.0832,13.597
7.0894,13.489
7.0957,13.957
7.1018,13.312
7.1081,13.419
7.1144,13.013
7.1209,13.306
7.1272,13.361
7.1335,13.394
7.1399,13.203
7.1463,13.723
7.1524,13.733
7.1586,13.894
7.1646,13.587
7.1709,13.820
7.1770,13.837
7.1831,13.716
7.1893,13.740
7.1954,13.860
7.2015,13.817
7.2076,9.702
7.2163,13.368
7.2226,13.848
7.2287,13.607
7.2349,13.828
7.2410,13.737
7.2472,13.873
7.2533,13.789
7.2594,13.855
7.2655,13.727
7.2717,13.469
7.2779,13.226
7.2843,13.228
7.2907,13.332
7.2970,13.727
7.3032,13.261
7.3096,13.494
7.3158,13.283
7.3222,13.291
7.3285,13.092
7.3350,13.299
7.3413,13.621
7.3475,13.809
7.3537,13.530
7.3599,13.712
7.3661,13.671
7.3723,13.674
7.3784,13.586
7.3846,13.667
7.3908,13.725
7.3970,13.685
7.4032,13.503
7.4094,10.488
7.4174,10.844
7.4252,13.744
7.4314,13.741
7.4375,13.653
7.4437,13.661
7.4499,11.146
7.4575,11.150
7.4650,13.490
7.4713,12.822
7.4779,13.434
7.4841,13.270
7.4905,13.424
7.4968,13.210
7.5032,13.414
7.5095,13.230
7.5159,13.659
7.5221,13.728
7.5282,13.673
7.5344,13.454
7.5407,13.680
7.5469,11.976
7.5539,13.730
7.5601,13.147
7.5665,13.571
7.5727,13.462
7.5790,13.659
7.5852,13.428
7.5915,13.673
7.5976,13.351
7.6040,13.718
7.6101,13.456
7.6164,13.572
7.6227,13.454
7.6289,13.644
7.6351,13.320
7.6415,13.719
7.6476,13.223
7.6540,13.278
7.6604,13.300
7.6667,13.726
7.6729,13.269
7.6792,13.600
7.6855,13.576
7.6917,13.605
7.6979,13.530
7.7041,13.633
7.7103,13.330
7.7167,13.879
7.7227,13.474
7.7290,13.390
7.7353,13.186
7.7417,13.403
7.7481,12.968
7.7546,13.548
7.7608,13.273
7.7671,13.335
7.7735,13.364
7.7798,13.836
7.7859,13.155
7.7923,13.127
7.7988,13.072
7.8053,13.308
7.8116,13.029
7.8181,13.374
7.8244,13.101
7.8308,13.480
7.8371,12.794
7.8437,11.092
7.8513,12.953
7.8578,10.903
7.8655,10.986
7.8732,13.670
7.8794,13.278
7.8857,13.511
7.8920,13.325
7.8983,13.400
7.9047,13.386
7.9112,13.429
7.9177,13.158
7.9241,13.646
7.9303,13.389
7.9366,13.667
7.9428,13.490
7.9491,13.449
7.9554,13.360
7.9617,13.346
7.9680,13.306
7.9744,13.563
7.9806,13.372
7.9869,13.624
7.9931,13.194
7.9995,13.623
8.0057,13.413
8.0120,13.587
8.0182,13.259
8.0246,13.553
8.0308,13.157
8.0372,13.701
8.0434,13.376
8.0497,13.562
8.0559,13.385
8.0623,13.511
8.0685,13.101
8.0750,13.548
8.0812,13.217
8.0876,13.575
8.0938,13.322
8.1001,13.470
8.1064,13.282
8.1128,13.561
8.1190,13.550
8.1252,13.693
8.1314,13.191
8.1378,13.427
8.1441,13.573
8.1503,13.801
8.1565,13.670
8.1626,13.613
8.1689,13.538
8.1751,13.838
8.1812,12.850
8.1878,13.053
8.1943,13.683
8.2004,13.970
8.2065,13.252
8.2128,12.861
8.2194,13.777
8.2255,13.889
8.2316,13.627
8.2378,13.889
8.2439,13.524
8.2502,13.222
8.2566,13.112
8.2630,13.535
8.2692,13.363
8.2756,13.028
8.2820,13.222
8.2884,13.693
8.2946,13.417
8.3009,13.502
8.3072,13.319
8.3135,13.505
8.3198,13.316
8.3261,13.555
8.3323,13.306
8.3387,13.521
8.3449,13.251
8.3513,13.578
8.3575,13.194
8.3639,13.635
8.3701,13.382
8.3764,13.389
8.3827,13.398
8.3890,13.659
8.3952,13.486
8.4015,13.605
8.4077,13.353
8.4140,13.577
8.4202,13.330
8.4266,13.506
8.4329,13.357
8.4392,13.719
8.4453,13.374
8.4517,13.672
8.4578,13.318
8.4642,13.657
8.4703,13.405
8.4766,13.604
8.4829,13.128
8.4893,13.442
8.4956,13.164
8.5020,13.535
8.5083,13.381
8.5145,13.444
8.5208,13.371
8.5272,13.508
8.5334,13.125
8.5398,13.610
8.5460,13.238
8.5524,13.443
8.5587,13.274
8.5651,13.608
8.5713,13.228
8.5777,13.673
8.5839,13.349
8.5902,13.667
8.5964,13.384
8.6027,13.609
8.6089,13.378
8.6152,13.533
8.6214,13.375
8.6278,13.572
8.6340,13.381
8.6403,13.472
8.6466,13.365
8.6529,12.808
8.6595,13.258
8.6659,13.429
8.6722,13.399
8.6784,13.761
8.6846,13.203
8.6910,13.423
8.6973,13.216
8.7037,13.391
8.7100,13.049
8.7165,13.569
8.7227,13.226
8.7291,13.471
8.7354,13.392
8.7416,13.675
8.7478,13.183
8.7542,13.551
8.7605,13.516
8.7667,13.637
8.7729,12.502
8.7797,13.446
8.7860,13.415
8.7923,13.527
8.7985,13.243
8.8049,13.665
8.8111,13.120
8.8175,13.606
8.8237,13.271
8.8301,13.501
8.8363,12.871
8.8429,13.462
8.8492,13.090
8.8556,13.444
8.8619,13.091
8.8684,12.748
8.8750,13.250
8.8813,13.423
8.8877,13.445
8.8939,13.573
8.9002,13.345
8.9065,13.636
8.9127,13.044
8.9192,13.572
8.9254,13.288
8.9317,13.452
8.9380,13.152
8.9444,13.562
8.9507,13.438
8.9570,13.622
8.9632,13.405
8.9695,13.664
8.9756,13.350
8.9820,13.600
8.9882,13.223
8.9946,13.572
9.0008,13.314
9.0071,13.501
9.0134,13.410
9.0197,13.536
9.0259,13.485
9.0322,13.060
9.0387,13.245
9.0451,13.611
9.0513,13.202
9.0577,13.622
9.0639,13.156
9.0703,13.800
9.0764,13.436
9.0827,13.617
9.0889,13.261
9.0953,13.677
9.1015,13.221
9.1078,13.688
9.1140,13.315
9.1204,13.697
9.1265,13.324
9.1329,13.637
9.1391,13.476
9.1453,13.807
9.1515,13.210
9.1578,13.483
9.1641,13.215
9.1705,13.627
9.1767,13.300
9.1830,13.664
9.1892,13.253
9.1956,13.495
9.2019,13.359
9.2082,13.691
9.2144,13.348
9.2207,13.791
9.2268,13.246
9.2332,13.575
9.2394,13.417
9.2457,13.640
9.2519,13.346
9.2583,13.585
9.2645,13.242
9.2708,13.643
9.2770,13.253
9.2834,13.633
9.2896,13.334
9.2959,13.704
9.3021,13.418
9.3084,13.438
9.3147,13.305
9.3210,13.585
9.3273,13.277
9.3336,13.355
9.3399,13.335
9.3463,13.471
9.3526,13.334
9.3589,13.313
9.3652,13.517
9.3715,13.506
9.3777,13.232
9.3841,13.511
9.3904,13.383
9.3967,13.687
9.4029,13.372
9.4092,13.678
9.4154,11.822
9.4225,13.555
9.4287,13.283
9.4351,13.596
9.4413,13.347
9.4476,13.635
9.4538,13.424
9.4601,13.476
9.4664,13.254
9.4727,13.283
9.4791,13.311
9.4855,13.452
9.4917,13.316
9.4981,13.618
9.5043,13.300
9.5107,13.723
9.5168,13.374
9.5231,13.652
9.5293,13.581
9.5355,13.480
9.5418,13.363
9.5481,13.389
9.5544,13.287
9.5608,13.449
9.5671,13.412
9.5734,13.441
9.5797,13.296
9.5860,13.480
9.5923,13.307
9.5986,13.482
9.6049,13.455
9.6112,13.289
9.6175,13.500
9.6238,13.188
9.6302,12.438
9.6370,13.066
9.6434,12.410
9.6502,12.149
9.6572,12.845
9.6638,11.667
9.6710,12.935
9.6775,11.670
9.6847,13.283
9.6911,13.359
9.6974,13.382
9.7037,13.201
9.7101,12.728
9.7168,13.190
9.7232,13.307
9.7295,12.735
9.7362,12.960
9.7426,12.309
9.7495,12.951
9.7560,13.245
9.7624,13.145
9.7688,13.045
9.7753,13.293
9.7817,13.285
9.7880,13.253
9.7944,13.270
9.8008,12.984
9.8073,13.334
9.8136,13.290
9.8200,13.543
9.8262,13.332
9.8325,13.446
9.8388,13.435
9.8451,13.827
9.8512,13.360
9.8575,13.616
9.8637,13.353
9.8701,13.733
9.8762,13.511
9.8825,13.685
9.8887,13.372
9.8950,13.399
9.9013,13.270
9.9077,13.498
9.9139,13.207
9.9203,13.389
9.9266,13.319
9.9329,13.339
9.9393,13.100
9.9457,13.543
9.9520,13.145
9.9584,13.399
9.9647,12.957
9.9713,12.916
9.9780,10.765
9.9860,12.143
9.9930,8.758
10.0026,12.450
10.0093,12.254
10.0162,11.803
10.0234,12.720
10.0300,13.151
10.0365,13.009
10.0429,13.325
10.0493,13.066
10.0557,13.173
10.0622,13.045
10.0686,13.251
10.0750,13.018
10.0815,13.261
10.0878,12.836
10.0944,13.084
10.1009,12.992
10.1074,13.173
10.1138,12.951
10.1203,13.258
10.1267,13.149
10.1331,12.980
10.1396,12.935
10.1462,13.163
10.1526,13.021
10.1591,13.165
10.1655,13.023
10.1720,13.008
10.1784,13.033
10.1849,13.182
10.1913,12.902
10.1979,13.155
10.2043,12.931
10.2108,13.179
10.2172,13.063
10.2237,12.994
10.2302,12.911
10.2367,13.141
10.2432,13.063
10.2496,13.500
10.2559,13.250
10.2622,13.296
10.2686,13.059
10.2751,13.273
10.2814,13.102
10.2879,12.807
10.2945,12.872
10.3010,13.139
10.3075,13.042
10.3139,13.102
10.3204,12.847
10.3270,13.025
10.3334,12.882
10.3400,13.042
10.3465,12.626
10.3531,13.202
10.3596,12.933
10.3661,13.141
10.3725,13.092
10.3789,13.156
10.3854,13.132
10.3918,13.092
10.3983,12.997
10.4047,12.981
10.4113,12.500
10.4180,12.990
10.4245,12.882
10.4311,12.732
10.4377,12.599
10.4444,13.155
10.4508,13.155
10.4572,13.278
10.4636,13.013
10.4701,13.016
10.4766,12.876
10.4831,12.966
10.4896,12.941
10.4962,13.177
10.5026,12.833
10.5092,12.980
10.5157,12.961
10.5222,12.937
10.5287,13.025
10.5352,13.052
10.5417,12.848
10.5482,13.045
10.5547,12.806
10.5613,13.518
10.5676,12.708
10.5742,12.829
10.5808,12.627
10.5875,13.179
10.5939,12.981
10.6004,13.086
10.6068,13.049
10.6133,13.185
10.6197,12.981
10.6262,13.159
10.6326,12.962
10.6391,13.309
10.6455,13.051
10.6519,13.179
10.6584,12.937
10.6649,13.236
10.6713,12.891
10.6778,13.295
10.6842,13.033
10.6906,13.303
10.6970,12.904
10.7035,13.228
10.7099,12.872
10.7165,13.211
10.7229,13.006
10.7294,13.467
10.7356,12.875
10.7422,13.190
10.7486,12.960
10.7551,13.467
10.7614,13.247
10.7678,13.611
10.7740,13.282
10.7804,13.627
10.7866,13.506
10.7928,13.991
10.7988,12.823
10.8054,13.259
10.8118,12.778
10.8184,13.183
10.8248,13.028
10.8313,13.138
10.8377,13.045
10.8442,13.118
10.8506,12.914
10.8572,13.302
10.8635,12.956
10.8700,13.119
10.8765,12.911
10.8830,13.140
10.8895,12.956
10.8960,12.779
10.9026,12.725
10.9092,13.041
10.9157,12.662
10.9223,13.035
10.9288,12.866
10.9354,12.729
10.9420,12.596
10.9487,13.112
10.9552,12.914
10.9617,13.003
10.9682,12.736
10.9748,13.123
10.9813,12.975
10.9878,12.914
10.9943,12.832
11.0009,13.041
11.0074,12.817
11.0139,12.718
11.0206,12.878
11.0272,12.705
11.0338,12.697
11.0404,12.977
11.0470,12.926
11.0535,13.108
11.0599,13.011
11.0664,13.211
11.0728,13.093
11.0793,13.180
11.0857,12.992
11.0922,13.381
11.0985,12.933
11.1050,13.411
11.1113,13.050
11.1178,13.399
11.1241,12.714
11.1307,12.984
11.1372,13.249
11.1436,13.278
11.1500,13.249
11.1563,13.502
11.1626,13.236
11.1690,13.372
11.1753,13.307
11.1816,13.426
11.1879,13.362
11.1943,13.550
11.2005,13.380
11.2068,13.459
11.2131,13.345
11.2194,13.436
11.2257,13.347
11.2320,13.578
11.2383,13.186
11.2447,12.769
11.2513,12.715
11.2579,12.804
11.2645,12.571
11.2712,13.122
11.2776,13.042
11.2841,12.768
11.2907,12.896
11.2973,13.254
11.3036,13.038
11.3101,13.310
11.3165,12.883
11.3230,13.010
11.3295,13.129
11.3360,13.032
11.3424,13.048
11.3489,13.089
11.3553,12.938
11.3619,13.054
11.3683,13.070
11.3748,13.151
11.3812,13.041
11.3877,13.044
11.3942,13.060
11.4007,13.172
11.4071,13.122
11.4135,13.107
11.4200,13.040
11.4264,13.174
11.4328,13.046
11.4393,13.163
11.4457,13.023
11.4522,13.251
11.4586,12.915
11.4651,13.143
11.4716,13.167
11.4780,13.385
11.4843,12.960
11.4908,13.264
11.4971,13.170
11.5036,13.375
11.5099,13.145
11.5163,13.211
11.5227,12.985
11.5292,13.235
11.5356,13.068
11.5420,13.566
11.5483,13.072
11.5547,13.316
11.5611,13.205
11.5675,13.354
11.5738,12.771
11.5804,13.387
11.5867,12.726
11.5933,13.020
11.5998,12.590
11.6066,13.312
11.6129,11.852
11.6200,13.396
11.6263,13.203
11.6327,13.431
11.6390,13.196
11.6454,13.481
11.6517,12.950
11.6582,13.429
11.6645,13.220
11.6709,12.206
11.6778,12.106
11.6848,13.466
11.6910,13.279
11.6974,13.247
11.7038,12.371
11.7106,13.422
11.7169,13.235
11.7233,13.454
11.7295,10.865
11.7373,13.584
11.7435,12.942
11.7500,0.596
11.8900,9.268
11.8990,15.840
11.9044,15.296
11.9099,15.512
11.9154,15.087
11.9210,12.800
11.9276,15.502
11.9330,16.188
11.9383,15.642
11.9437,9.005
11.9530,8.301
11.9632,6.746
11.9756,5.804
11.9900,1.851
12.0351,0.853
12.1329,0.826
12.2339,2.312
12.2700,12.686
12.2767,15.039
12.2823,14.700
12.2881,15.308
12.2936,15.818
12.2990,15.648
12.3044,15.123
12.3100,15.325
12.3155,15.638
12.3209,15.387
12.3264,15.422
12.3319,14.775
12.3376,15.982
12.3429,14.642
12.3487,16.017
12.3540,14.526
12.3598,15.971
12.3651,15.229
12.3706,15.572
12.3761,15.202
12.3817,15.712
12.3871,15.474
12.3925,15.096
12.3981,15.631
12.4035,15.935
12.4088,15.632
12.4143,16.150
12.4195,15.389
12.4250,16.101
12.4303,15.469
12.4358,15.805
12.4411,15.449
12.4466,15.975
12.4519,15.598
12.4573,15.127
12.4629,15.024
12.4685,15.150
12.4741,15.090
12.4797,14.599
12.4855,14.515
12.4914,15.769
12.4967,10.674
12.5046,15.335
12.5101,11.548
12.5174,13.963
12.5235,14.256
12.5294,15.101
12.5350,15.271
12.5406,14.607
12.5464,14.986
12.5520,9.307
12.5610,15.981
12.5663,15.008
12.5720,15.553
12.5774,16.031
12.5827,15.084
12.5883,16.173
12.5936,15.563
12.5990,15.006
12.6046,15.487
12.6101,15.890
12.6154,15.562
12.6209,15.733
12.6263,15.702
12.6317,15.856
12.6370,15.502
12.6425,14.413
12.6483,15.374
12.6538,16.207
12.6591,15.453
12.6645,15.775
12.6699,15.548
12.6753,16.027
12.6806,15.491
12.6861,14.109
12.6921,13.790
12.6982,13.878
12.7043,15.590
12.7097,15.966
12.7150,7.118
12.7268,15.284
12.7324,15.603
12.7378,15.421
12.7433,14.603
12.7491,15.136
12.7547,15.396
12.7602,15.593
12.7656,14.961
12.7713,16.252
12.7765,15.561
12.7819,16.073
12.7872,15.629
12.7926,15.753
12.7980,15.628
12.8034,15.179
12.8090,14.552
12.8148,14.647
12.8206,15.127
12.8262,14.953
12.8318,14.671
12.8376,14.664
12.8433,15.177
12.8491,15.425
12.8548,15.289
12.8604,15.849
12.8657,15.332
12.8712,14.637
12.8770,14.146
12.8830,13.463
12.8893,14.702
12.8950,15.106
12.9006,14.699
12.9063,14.813
12.9121,14.596
12.9179,15.566
12.9233,14.740
12.9290,14.362
12.9349,13.754
12.9411,15.320
12.9466,14.467
12.9525,15.027
12.9581,15.121
12.9637,15.187
12.9693,14.978
12.9749,14.734
12.9806,14.834
12.9863,15.866
12.9917,14.937
12.9973,15.913
13.0027,15.118
13.0083,16.067
13.0135,15.213
13.0191,15.256
13.0246,16.118
13.0299,16.411
13.0351,16.164
13.0403,16.285
13.0455,16.247
13.0507,16.054
13.0560,16.016
13.0613,15.854
13.0666,14.931
13.0723,11.494
13.0796,10.858
13.0874,16.318
13.0926,15.847
13.0979,16.153
13.1032,10.490
13.1112,13.220
13.1176,15.553
13.1230,16.295
13.1282,12.713
13.1349,12.057
13.1419,11.585
13.1492,11.897
13.1562,10.242
13.1645,15.005
13.1701,14.790
13.1758,14.717
13.1816,14.620
13.1874,13.679
13.1935,15.305
13.1991,11.029
13.2067,15.480
13.2122,15.417
13.2177,13.273
13.2240,13.569
13.2303,14.580
13.2361,14.274
13.2420,16.335
13.2472,12.526
13.2539,11.631
13.2612,13.782
13.2673,14.743
13.2730,16.019
13.2783,16.407
13.2835,16.198
13.2887,16.161
13.2940,16.114
13.2992,16.322
13.3044,16.555
13.3095,15.576
13.3149,16.469
13.3201,16.545
13.3252,16.244
13.3304,16.187
13.3357,15.835
13.3410,15.575
13.3465,15.272
13.3520,15.053
13.3576,14.396
13.3635,15.548
13.3689,15.042
13.3746,15.045
13.3802,15.083
13.3858,15.490
13.3913,14.956
13.3969,14.680
13.4027,15.223
13.4083,15.058
13.4139,15.177
13.4194,14.957
13.4251,14.928
13.4308,15.355
13.4363,15.023
13.4419,14.750
13.4476,15.186
13.4532,15.204
13.4588,15.643
13.4642,15.530
13.4696,15.244
13.4752,15.506
13.4807,15.528
13.4861,15.500
13.4916,15.227
13.4971,15.437
13.5026,15.631
13.5080,15.727
13.5134,14.992
13.5191,15.858
13.5244,15.641
13.5298,15.755
13.5352,15.694
13.5406,14.978
13.5462,16.266
13.5515,15.297
13.5570,16.606
13.5621,16.351
13.5673,16.528
13.5724,16.305
13.5776,16.125
13.5829,15.730
13.5882,9.970
13.5967,10.511
13.6047,14.903
13.6104,14.756
13.6161,15.694
13.6215,15.935
13.6268,16.216
13.6320,15.904
13.6373,16.437
13.6425,16.063
13.6478,16.388
13.6530,16.309
13.6581,16.661
13.6632,16.216
13.6685,16.375
13.6736,16.234
13.6789,16.408
13.6840,16.386
13.6892,16.390
13.6944,16.268
13.6996,15.483
13.7050,15.656
13.7104,15.462
13.7159,14.634
13.7217,15.415
13.7272,15.674
13.7326,16.200
13.7378,16.167
13.7431,13.933
13.7491,15.858
13.7545,15.405
13.7600,16.799
13.7650,15.523
13.7705,16.406
13.7756,16.079
13.7809,16.048
13.7862,15.296
13.7917,15.095
13.7973,14.922
13.8030,15.015
13.8086,15.075
13.8142,15.454
13.8197,14.839
13.8254,14.973
13.8311,15.129
13.8367,15.246
13.8422,14.929
13.8479,14.923
13.8536,15.378
13.8591,15.230
13.8646,14.996
13.8703,15.111
13.8759,15.545
13.8813,15.844
13.8866,15.985
13.8919,15.194
13.8975,12.953
13.9040,14.385
13.9099,15.459
13.9154,15.983
13.9207,15.692
13.9261,15.962
13.9314,15.707
13.9368,16.230
13.9420,15.917
13.9473,15.801
13.9527,15.881
13.9580,16.150
13.9633,15.520
13.9687,15.830
13.9741,15.816
13.9794,15.068
13.9850,14.750
13.9908,15.841
13.9961,15.849
14.0015,16.931
14.0065,16.631
14.0116,16.061
14.0168,16.066
14.0221,15.818
14.0275,15.906
14.0328,15.779
14.0382,15.998
14.0435,15.763
14.0488,15.908
14.0542,15.554
14.0596,15.729
14.0650,15.738
14.0704,15.770
14.0757,15.603
14.0812,15.572
14.0866,15.650
14.0920,15.954
14.0973,15.630
14.1027,15.981
14.1080,16.238
14.1133,15.985
14.1186,16.276
14.1238,16.264
14.1290,16.116
14.1342,16.418
14.1394,16.184
14.1446,16.142
14.1499,16.119
14.1551,16.132
14.1604,16.125
14.1656,16.098
14.1709,16.333
14.1761,15.455
14.1816,16.183
14.1868,14.835
14.1925,16.081
14.1978,16.318
14.2030,15.875
14.2083,15.877
14.2136,15.738
14.2190,16.150
14.2242,16.048
14.2295,16.083
14.2348,15.923
14.2401,16.070
14.2454,16.019
14.2507,16.020
14.2560,16.001
14.2613,15.949
14.2666,16.099
14.2718,16.076
14.2771,16.149
14.2823,15.955
14.2876,11.905
14.2947,15.751
14.3001,15.965
14.3054,16.119
14.3107,16.060
14.3160,16.228
14.3212,15.941
14.3265,16.076
14.3317,15.928
14.3371,12.579
14.3438,16.088
14.3491,16.373
14.3542,15.849
14.3596,16.191
14.3648,15.806
14.3702,16.048
14.3754,15.893
14.3808,16.169
14.3860,16.065
14.3913,16.004
14.3966,12.055
14.4036,15.036
14.4092,15.794
14.4146,15.773
14.4199,15.858
14.4253,15.003
14.4309,16.038
14.4362,16.027
14.4415,15.084
14.4471,16.198
14.4523,16.180
14.4576,16.081
14.4628,16.065
14.4681,16.057
14.4734,16.027
14.4787,13.796
14.4848,10.929
14.4925,16.065
14.4978,13.889
14.5039,16.041
14.5091,15.960
14.5145,15.649
14.5199,16.056
14.5251,16.210
14.5304,16.077
14.5356,16.231
14.5409,15.947
14.5462,14.327
14.5521,15.863
14.5574,15.833
14.5627,15.923
14.5681,15.986
14.5734,15.875
14.5787,15.858
14.5840,15.845
14.5894,15.690
14.5948,15.822
14.6001,16.096
14.6054,16.001
14.6107,15.830
14.6160,15.750
14.6214,15.767
14.6268,15.838
14.6321,16.073
14.6374,15.753
14.6428,15.840
14.6481,15.496
14.6536,16.035
14.6589,15.465
14.6644,11.902
14.6715,15.753
14.6768,16.124
14.6821,15.714
14.6875,15.127
14.6931,15.582
14.6985,16.096
14.7038,15.515
14.7092,15.751
14.7146,14.965
14.7203,15.646
14.7257,15.526
14.7311,15.966
14.7364,15.727
14.7418,15.932
14.7471,15.526
14.7526,15.908
14.7579,15.392
14.7634,15.934
14.7687,15.475
14.7742,15.742
14.7796,15.658
14.7850,16.157
14.7902,15.556
14.7957,16.126
14.8009,12.240
14.8078,16.093
14.8131,12.281
14.8200,16.131
14.8252,15.359
14.8307,15.913
14.8360,15.559
14.8415,15.925
14.8468,15.535
14.8522,15.960
14.8575,15.401
14.8630,15.848
14.8684,15.757
14.8738,16.339
14.8789,16.120
14.8842,15.985
14.8895,16.150
14.8948,15.952
14.9001,16.009
14.9054,16.134
14.9106,16.145
14.9159,16.164
14.9211,16.011
14.9264,16.083
14.9317,15.243
14.9372,15.541
14.9427,15.968
14.9480,16.126
14.9532,16.115
14.9585,16.003
14.9638,15.787
14.9691,15.607
14.9746,15.915
14.9799,16.089
14.9852,15.953
14.9904,15.575
14.9959,15.972
15.0012,16.106
15.0065,15.817
15.0118,16.080
15.0171,15.907
15.0224,16.181
15.0276,16.030
15.0329,16.133
15.0382,16.047
15.0435,15.436
15.0489,15.891
15.0543,16.122
15.0595,16.183
15.0648,15.932
15.0701,15.534
15.0755,16.048
15.0808,15.864
15.0861,16.101
15.0914,15.909
15.0967,14.913
15.1024,16.128
15.1077,15.916
15.1130,16.015
15.1183,16.205
15.1235,15.318
15.1290,16.006
15.1343,16.024
15.1396,16.140
15.1448,15.856
15.1502,16.206
15.1554,16.124
15.1607,16.115
15.1659,15.900
15.1713,16.085
15.1765,15.935
15.1819,16.095
15.1871,16.076
15.1924,15.636
15.1978,15.922
15.2031,16.148
15.2084,15.179
15.2139,16.007
15.2192,16.221
15.2244,16.195
15.2297,15.966
15.2350,11.499
15.2423,15.910
15.2477,16.001
15.2529,16.151
15.2582,15.892
15.2635,16.047
15.2688,16.069
15.2741,15.841
15.2794,16.073
15.2847,16.058
15.2900,16.139
15.2952,15.980
15.3005,16.085
15.3058,15.855
15.3111,16.148
15.3164,16.029
15.3216,16.177
15.3269,16.047
15.3322,16.140
15.3374,15.890
15.3428,16.125
15.3480,16.111
15.3532,16.150
15.3585,16.118
15.3637,16.138
15.3690,16.039
15.3743,16.264
15.3795,15.997
15.3848,16.083
15.3901,16.059
15.3953,16.041
15.4006,15.874
15.4060,16.046
15.4112,15.990
15.4165,16.175
15.4218,16.101
15.4270,16.090
15.4323,16.006
15.4376,15.960
15.4429,16.128
15.4482,16.042
15.4534,16.060
15.4587,16.151
15.4640,15.916
15.4693,16.087
15.4745,16.171
15.4798,15.935
15.4851,16.269
15.4903,16.126
15.4955,15.953
15.5009,16.235
15.5061,16.076
15.5114,15.952
15.5167,15.882
15.5220,16.047
15.5273,15.869
15.5326,15.898
15.5379,15.920
15.5433,16.002
15.5486,15.974
15.5539,15.895
15.5592,15.961
15.5645,16.054
15.5698,16.104
15.5750,16.027
15.5803,15.887
15.5856,15.737
15.5910,16.159
15.5963,15.829
15.6016,15.952
15.6069,15.903
15.6123,16.154
15.6175,16.080
15.6228,15.953
15.6281,15.945
15.6334,15.855
15.6387,16.174
15.6440,15.742
15.6494,15.887
15.6547,15.906
15.6600,15.789
15.6654,15.760
15.6707,15.946
15.6761,16.009
15.6814,16.119
15.6866,15.820
15.6920,11.649
15.6992,15.908
15.7045,15.799
15.7099,15.940
15.7152,15.991
15.7205,14.340
15.7264,15.914
15.7317,14.423
15.7376,10.842
15.7454,16.201
15.7506,16.065
15.7559,15.929
15.7612,15.964
15.7665,16.006
15.7718,16.099
15.7770,15.825
15.7824,16.210
15.7876,15.758
15.7930,16.046
15.7983,16.019
15.8035,16.032
15.8088,16.239
15.8140,15.885
15.8194,11.780
15.8265,11.650
15.8338,15.940
15.8391,15.905
15.8444,16.018
15.8497,16.059
15.8550,15.805
15.8604,16.091
15.8656,15.964
15.8709,16.484
15.8761,15.997
15.8813,16.171
15.8866,15.782
15.8920,12.851
15.8985,16.123
15.9038,15.983
15.9091,11.644
15.9163,13.306
15.9227,15.878
15.9280,15.960
15.9333,15.919
15.9386,16.134
15.9439,15.170
15.9495,15.767
15.9549,11.998
15.9619,15.977
15.9672,15.913
15.9725,14.015
15.9785,14.273
15.9845,12.602
15.9911,13.362
15.9975,16.015
16.0028,15.974
16.0081,15.969
16.0134,15.831
16.0187,16.125
16.0240,16.129
16.0292,15.975
16.0345,15.983
16.0398,15.869
16.0452,15.815
16.0505,15.920
16.0558,15.797
16.0612,15.928
16.0665,15.990
16.0718,13.466
16.0781,11.131
16.0857,16.071
16.0909,15.740
16.0963,15.374
16.1018,16.015
16.1071,16.294
16.1123,16.226
16.1175,16.102
16.1228,16.256
16.1280,16.141
16.1333,16.121
16.1385,16.208
16.1437,10.631
16.1517,16.257
16.1569,14.424
16.1627,16.283
16.1680,15.272
16.1735,16.375
16.1787,16.219
16.1839,16.009
16.1892,16.140
16.1944,16.409
16.1996,16.044
16.2049,16.179
16.2101,15.897
16.2154,16.463
16.2206,16.052
16.2259,16.398
16.2310,15.870
16.2364,16.467
16.2415,15.984
16.2468,16.148
16.2521,15.938
16.2574,16.225
16.2626,16.163
16.2678,16.217
16.2731,15.923
16.2784,16.183
16.2836,16.164
16.2889,15.399
16.2944,15.045
16.3000,15.899
16.3053,16.136
16.3105,16.195
16.3158,16.245
16.3210,16.301
16.3262,15.441
16.3317,15.478
16.3372,15.910
16.3425,16.315
16.3477,16.259
16.3529,16.287
16.3581,16.469
16.3632,16.110
16.3685,16.195
16.3737,16.432
16.3789,15.991
16.3842,16.130
16.3894,16.061
16.3947,15.704
16.4001,16.286
16.4053,16.326
16.4105,15.844
16.4158,16.384
16.4210,16.036
16.4263,16.032
16.4316,15.870
16.4369,16.281
16.4421,16.092
16.4474,16.073
16.4526,15.928
16.4580,16.201
16.4632,15.816
16.4686,16.200
16.4738,15.858
16.4791,16.139
16.4844,16.019
16.4897,16.074
16.4949,15.844
16.5003,15.938
16.5056,15.879
16.5109,16.113
16.5162,16.096
16.5215,16.252
16.5267,15.782
16.5320,15.924
16.5373,16.271
16.5425,16.406
16.5477,15.956
16.5530,16.242
16.5583,16.130
16.5635,16.085
16.5688,16.020
16.5740,15.848
16.5794,16.045
16.5847,16.096
16.5899,15.786
16.5953,16.257
16.6005,15.904
16.6058,16.143
16.6111,15.953
16.6164,16.183
16.6216,16.027
16.6269,15.993
16.6322,15.969
16.6375,15.994
16.6428,15.847
16.6482,16.223
16.6534,15.791
16.6588,16.239
16.6640,15.904
16.6693,16.132
16.6745,15.921
16.6799,16.219
16.6851,15.909
16.6904,15.985
16.6957,16.096
16.7010,16.038
16.7063,15.909
16.7116,16.233
16.7168,16.385
16.7220,15.630
16.7274,16.365
16.7326,16.354
16.7377,16.578
16.7429,16.395
16.7480,16.431
16.7532,16.418
16.7584,16.258
16.7635,16.194
16.7688,16.417
16.7739,16.356
16.7791,16.347
16.7843,16.290
16.7895,16.434
16.7947,16.094
16.7999,16.144
16.8052,16.382
16.8103,16.438
16.8155,16.282
16.8207,16.507
16.8258,16.309
16.8310,16.351
16.8362,16.050
16.8415,15.256
16.8470,15.788
16.8524,16.493
16.8575,16.445
16.8627,16.324
16.8679,16.406
16.8730,16.454
16.8782,16.216
16.8834,16.175
16.8887,13.341
16.8950,15.702
16.9004,16.296
16.9056,13.272
16.9120,16.083
16.9172,15.832
16.9226,12.528
16.9293,16.011
16.9346,16.097
16.9399,15.893
16.9452,16.015
16.9505,15.888
16.9558,16.195
16.9611,16.059
16.9663,16.252
16.9715,16.136
16.9768,13.225
16.9832,16.022
16.9885,16.290
16.9937,15.910
16.9990,16.285
17.0042,15.939
17.0095,16.184
17.0147,15.500
17.0202,16.263
17.0254,15.664
17.0308,16.036
17.0361,15.530
17.0416,16.171
17.0468,15.699
17.0522,16.124
17.0574,15.626
17.0629,16.171
17.0681,16.163
17.0733,16.098
17.0786,15.823
17.0840,16.106
17.0892,15.822
17.0946,16.368
17.0998,15.790
17.1051,16.285
17.1103,15.839
17.1156,16.253
17.1209,15.952
17.1262,16.165
17.1314,15.895
17.1367,16.056
17.1420,15.832
17.1474,16.247
17.1526,15.597
17.1580,16.135
17.1633,16.018
17.1686,15.941
17.1739,15.973
17.1792,15.983
17.1845,15.846
17.1898,16.198
17.1950,15.811
17.2004,16.313
17.2056,15.773
17.2110,16.393
17.2161,16.597
17.2213,16.416
17.2264,16.321
17.2316,16.384
17.2368,16.681
17.2418,16.240
17.2471,16.393
17.2523,11.179
17.2598,16.241
17.2650,15.844
17.2704,16.345
17.2755,11.729
17.2827,16.452
17.2879,16.365
17.2931,16.346
17.2982,16.250
17.3035,16.492
17.3086,15.633
17.3140,15.932
17.3193,16.601
17.3244,15.863
17.3298,15.856
17.3351,14.624
17.3409,16.017
17.3462,16.494
17.3513,16.097
17.3566,16.462
17.3617,16.720
17.3668,16.592
17.3719,13.039
17.3784,16.121
17.3836,15.673
17.3891,10.974
17.3967,16.331
17.4019,16.069
17.4072,16.284
17.4124,16.221
17.4176,16.234
17.4228,16.076
17.4281,16.494
17.4332,15.650
17.4386,16.295
17.4439,15.863
17.4492,16.429
17.4544,15.930
17.4597,16.321
17.4648,15.756
17.4702,16.223
17.4754,15.872
17.4808,16.276
17.4860,16.038
17.4913,16.443
17.4964,15.780
17.5018,16.129
17.5070,15.811
17.5124,16.192
17.5176,15.676
17.5231,16.433
17.5282,15.861
17.5335,16.436
17.5387,15.775
17.5441,16.156
17.5493,15.704
17.5547,16.535
17.5598,15.789
17.5652,16.326
17.5704,15.973
17.5757,16.114
17.5809,15.872
17.5863,16.429
17.5914,15.813
17.5968,16.234
17.6020,16.048
17.6073,16.580
17.6124,15.886
17.6177,16.484
17.6229,15.768
17.6283,16.226
17.6335,15.937
17.6388,16.449
17.6439,15.979
17.6492,16.177
17.6545,15.971
17.6598,16.154
17.6650,15.895
17.6703,16.316
17.6755,15.802
17.6809,16.336
17.6861,15.938
17.6914,16.304
17.6966,15.900
17.7019,16.303
17.7071,15.690
17.7125,16.367
17.7177,15.773
17.7231,16.486
17.7282,15.945
17.7335,16.243
17.7387,15.951
17.7440,16.426
17.7492,15.781
17.7546,16.287
17.7598,15.942
17.7651,16.468
17.7702,15.881
17.7756,16.167
17.7808,15.801
17.7862,16.388
17.7913,15.466
17.7968,16.471
17.8020,15.843
17.8073,16.281
17.8125,15.839
17.8178,16.325
17.8230,15.821
17.8284,16.269
17.8336,16.267
17.8388,16.375
17.8440,15.995
17.8493,16.134
17.8545,15.857
17.8599,16.403
17.8650,15.837
17.8704,16.416
17.8756,15.942
17.8808,16.390
17.8860,16.042
17.8913,16.278
17.8965,15.704
17.9019,16.354
17.9071,13.566
17.9133,16.427
17.9185,16.279
17.9237,16.281
17.9289,15.772
17.9342,16.403
17.9394,15.963
17.9447,16.197
17.9500,15.819
17.9553,16.424
17.9605,15.863
17.9658,16.439
17.9710,16.330
17.9762,16.351
17.9813,15.999
17.9866,16.297
17.9918,16.250
17.9970,16.089
18.0023,16.224
18.0075,16.297
18.0127,16.339
18.0179,16.337
18.0231,16.314
18.0283,16.294
18.0335,16.329
18.0387,16.163
18.0439,16.476
18.0491,16.528
18.0542,16.499
18.0593,16.677
18.0644,16.698
18.0695,16.107
18.0748,16.477
18.0799,16.550
18.0850,15.867
18.0904,16.316
18.0955,16.769
18.1006,16.166
18.1058,15.862
18.1112,15.469
18.1166,16.361
18.1218,16.455
18.1270,15.377
18.1325,15.664
18.1379,16.373
18.1431,16.755
18.1481,16.715
18.1532,16.705
18.1583,16.611
18.1634,16.567
18.1685,16.728
18.1736,16.682
18.1787,15.904
18.1840,16.615
18.1891,16.671
18.1942,16.905
18.1992,16.696
18.2042,16.674
18.2093,16.678
18.2144,16.803
18.2194,16.688
18.2245,16.489
18.2297,16.578
18.2348,16.493
18.2399,16.849
18.2450,16.942
18.2500,16.688
18.2551,17.048
18.2600,16.765
18.2651,16.764
18.2701,15.641
18.2755,16.644
18.2807,16.851
18.2857,16.620
18.2908,16.812
18.2958,16.809
18.3009,16.729
18.3059,16.847
18.3109,16.727
18.3160,16.530
18.3211,16.193
18.3264,16.613
18.3315,16.880
18.3365,16.909
18.3415,16.862
18.3466,16.890
18.3516,16.761
18.3566,16.795
18.3617,16.924
18.3667,16.615
18.3718,16.772
18.3768,16.794
18.3819,16.522
18.3870,16.794
18.3921,16.464
18.3972,16.476
18.4023,16.265
18.4076,16.942
18.4126,16.276
18.4178,16.716
18.4228,16.396
18.4280,16.587
18.4331,16.616
18.4382,16.544
18.4433,16.283
18.4486,16.718
18.4536,16.348
18.4588,16.660
18.4639,16.473
18.4690,16.657
18.4741,16.013
18.4794,16.466
18.4845,16.780
18.4896,16.785
18.4947,16.623
18.4997,16.632
18.5049,16.531
18.5100,16.424
18.5151,16.482
18.5203,16.553
18.5254,16.629
18.5305,16.671
18.5356,16.789
18.5406,16.695
18.5457,16.566
18.5508,16.784
18.5559,16.427
18.5610,16.593
18.5662,16.519
18.5713,16.937
18.5763,16.713
18.5814,15.231
18.5869,16.602
18.5920,15.250
18.5976,16.555
18.6027,16.699
18.6078,16.692
18.6128,16.902
18.6179,16.325
18.6230,16.675
18.6281,16.585
18.6333,16.892
18.6383,16.587
18.6434,16.773
18.6484,16.264
18.6536,16.929
18.6587,16.572
18.6638,16.764
18.6688,16.826
18.6739,16.073
18.6791,16.515
18.6842,16.592
18.6894,16.523
18.6945,16.640
18.6996,16.617
18.7047,16.573
18.7098,15.797
18.7152,16.721
18.7202,16.967
18.7252,16.760
18.7303,16.898
18.7353,17.026
18.7403,16.915
18.7453,16.971
18.7503,16.742
18.7553,16.656
18.7604,16.869
18.7655,16.848
18.7705,17.001
18.7755,16.889
18.7805,16.917
18.7855,16.777
18.7906,17.117
18.7955,17.174
18.8005,16.271
18.8057,16.594
18.8108,16.877
18.8158,16.903
18.8208,16.829
18.8259,16.929
18.8309,16.890
18.8359,16.922
18.8409,16.974
18.8459,16.255
18.8511,15.919
18.8564,16.524
18.8616,16.810
18.8666,16.860
18.8716,16.906
18.8767,16.689
18.8817,16.795
18.8868,15.609
18.8922,16.906
18.8972,15.318
18.9027,16.506
18.9079,16.636
18.9130,16.647
18.9181,16.823
18.9231,16.456
18.9282,16.573
18.9334,16.600
18.9385,16.770
18.9435,16.745
18.9486,16.641
18.9537,16.521
18.9588,16.700
18.9639,16.426
18.9690,16.759
18.9741,16.600
18.9792,16.802
18.9843,16.560
18.9894,16.583
18.9945,16.194
18.9997,16.637
19.0048,16.573
19.0099,16.653
19.0150,16.510
19.0202,16.717
19.0252,16.650
19.0303,16.727
19.0354,16.428
19.0405,16.786
19.0456,16.518
19.0507,16.549
19.0558,16.664
19.0609,16.813
19.0660,16.616
19.0711,16.687
19.0761,16.757
19.0812,16.722
19.0863,16.738
19.0913,16.755
19.0964,16.501
19.1015,16.798
19.1066,16.787
19.1116,16.545
19.1167,16.559
19.1219,16.616
19.1270,16.161
19.1322,16.740
19.1373,16.353
19.1425,16.593
19.1476,16.453
19.1527,16.728
19.1578,16.447
19.1629,16.635
19.1680,16.281
19.1732,16.607
19.1783,16.527
19.1835,16.668
19.1885,16.185
19.1938,16.535
19.1989,16.206
19.2041,16.708
19.2092,16.804
19.2143,16.468
19.2194,16.891
19.2244,17.130
19.2294,16.836
19.2344,16.928
19.2394,16.839
19.2445,16.918
19.2495,15.915
19.2548,16.574
19.2599,16.779
19.2650,16.986
19.2700,16.810
19.2750,17.042
19.2800,16.962
19.2850,16.779
19.2900,16.601
19.2951,16.463
19.3003,16.960
19.3053,16.776
19.3103,16.935
19.3153,16.723
19.3204,16.983
19.3254,16.930
19.3304,16.951
19.3354,16.033
19.3407,16.641
19.3458,16.710
19.3509,17.089
19.3558,17.028
19.3608,17.016
19.3658,17.007
19.3708,17.046
19.3757,16.590
19.3808,16.128
19.3861,16.721
19.3912,16.152
19.3964,16.613
19.4015,16.228
19.4067,16.620
19.4119,16.560
19.4170,16.483
19.4221,16.470
19.4273,16.618
19.4323,16.105
19.4376,16.848
19.4427,16.347
19.4478,16.716
19.4529,16.326
19.4581,16.889
19.4631,16.114
19.4684,16.752
19.4734,16.297
19.4786,16.582
19.4837,16.606
19.4888,16.679
19.4939,16.236
19.4992,16.744
19.5042,16.160
19.5095,16.677
19.5145,16.171
19.5198,16.642
19.5249,16.534
19.5300,16.684
19.5351,16.585
19.5402,16.840
19.5452,16.432
19.5504,16.643
19.5555,16.298
19.5607,16.715
19.5657,16.236
19.5709,16.682
19.5760,16.356
19.5812,16.789
19.5863,16.343
19.5914,16.636
19.5966,16.359
19.6017,16.710
19.6068,16.319
19.6120,16.816
19.6170,16.418
19.6222,16.722
19.6273,16.442
19.6324,16.751
19.6375,16.535
19.6426,16.633
19.6477,16.581
19.6528,16.544
19.6579,16.517
19.6631,16.716
19.6682,16.612
19.6732,16.580
19.6783,16.749
19.6834,16.819
19.6884,16.637
19.6935,16.710
19.6986,16.674
19.7037,16.697
19.7088,16.723
19.7139,16.076
19.7191,15.641
19.7245,16.599
19.7296,17.076
19.7346,16.891
19.7396,16.976
19.7446,17.058
19.7496,17.025
19.7546,16.858
19.7596,16.958
19.7646,16.870
19.7696,16.508
19.7748,16.843
19.7798,17.213
19.7847,17.062
19.7897,16.902
19.7947,16.882
19.7997,17.167
19.8047,16.819
19.8097,17.097
19.8147,16.992
19.8197,17.085
19.8246,16.813
19.8297,17.062
19.8346,16.865
19.8397,15.818
19.8450,15.582
19.8505,17.001
19.8555,17.067
19.8604,16.086
19.8657,16.068
19.8710,17.185
19.8759,16.889
19.8809,17.198
19.8859,17.033
19.8908,16.977
19.8958,17.081
19.9008,17.346
19.9057,16.833
19.9107,16.186
19.9159,16.773
19.9210,16.908
19.9260,17.087
19.9310,17.174
19.9359,16.998
19.9409,16.872
19.9459,17.131
19.9509,17.042
19.9559,16.551
19.9610,16.401
19.9661,16.991
19.9711,17.260
19.9761,16.279
19.9812,16.657
19.9864,16.992
19.9913,17.246
19.9962,17.200
20.0012,17.400


==> figures/exp/rebalancing/qps_timeline_placeholder.csv <==
time_h,qps
0.000,30062
0.050,29818
0.100,30145
0.150,30176
0.200,29392
0.250,29318
0.300,30472
0.350,29663
0.400,29628
0.450,30694
0.500,29958
0.550,30471
0.600,29967
0.650,30195
0.700,29511
0.750,30189
0.800,30515
0.850,30032
0.900,30338
0.950,30240
1.000,23762
1.050,23528
1.085,28143
1.135,29312
1.185,28762
1.235,29106
1.285,29330
1.335,29100
1.385,29390
1.435,28653
1.485,29221
1.535,28722
1.585,29410
1.635,29330
1.685,28236
1.735,28290
1.785,28404
1.835,29452
1.885,28711
1.935,28977
1.985,28521
2.035,28810
2.085,28640
2.135,22583
2.185,22582
2.235,23030
2.243,28201
2.293,28099
2.343,28287
2.393,27840
2.443,27128
2.493,28105
2.543,28250
2.593,28167
2.643,27697
2.693,27899
2.743,27196
2.793,28064
2.843,27703
2.893,27299
2.943,26989
2.993,28096
3.043,28286
3.093,27024
3.143,28021
3.193,27475
3.243,27111
3.293,27311
3.343,22050
3.393,20890
3.443,21688
3.485,26706
3.535,26163
3.585,26933
3.635,27073
3.685,26408
3.735,27098
3.785,26134
3.835,25808
3.885,26540
3.935,25744
3.985,25976
4.035,26271
4.085,26555
4.135,25919
4.185,25759
4.235,26915
4.285,26139
4.335,27042
4.385,26955
4.435,26229
4.485,26345
4.535,26428
4.585,20726
4.635,20675
4.685,20760
4.716,25210
4.766,25104
4.816,25508
4.866,24833
4.916,24922
4.966,25869
5.016,25230
5.066,25268
5.116,24516
5.166,25081
5.216,25312
5.266,24528
5.316,25362
5.366,25385
5.416,24584
5.466,25378
5.516,25153
5.566,25451
5.616,24994
5.666,25490
5.716,25533
5.766,24531
5.816,24585
5.866,25446
5.916,25849
5.966,19595
6.016,19786
6.066,19404
6.066,23738
6.116,23817
6.166,24134
6.216,23721
6.266,23828
6.316,24381
6.366,23338
6.416,24097
6.466,24329
6.516,23734
6.566,23612
6.616,24425
6.666,23634
6.716,23562
6.766,23909
6.816,24277
6.866,23443
6.916,23751
6.966,23767
7.016,24467
7.066,23914
7.116,24498
7.166,23537
7.216,23771
7.266,19259
7.316,18652
7.366,18335
7.398,22841
7.448,22367
7.498,23229
7.548,23274
7.598,22357
7.648,22490
7.698,23230
7.748,22999
7.798,23229
7.848,22583
7.898,22282
7.948,22509
7.998,23211
8.048,22480
8.098,22585
8.148,22684
8.198,22688
8.248,22673
8.298,23389
8.348,22318
8.398,22107
8.448,23421
8.498,23332
8.548,23482
8.598,22708
8.648,18382
8.698,17395
8.748,18128
8.798,18255
8.804,21627
8.854,21305
8.904,21377
8.954,21218
9.004,20995
9.054,21724
9.104,21302
9.154,22034
9.204,20963
9.254,22165
9.304,21871
9.354,22193
9.404,22155
9.454,22160
9.504,21708
9.554,20918
9.604,21943
9.654,21141
9.704,21320
9.754,21828
9.804,21635
9.854,21479
9.904,22215
9.954,21757
10.004,21378
10.054,21253
10.104,16816
10.154,17243
10.204,16641
10.253,20448
10.303,20844
10.353,19940
10.403,20808
10.453,20990
10.503,20828
10.553,20853
10.603,19711
10.653,20580
10.703,20908
10.753,19770
10.803,20080
10.853,20076
10.903,20438
10.953,20292
11.003,20362
11.053,20787
11.103,19703
11.153,19777
11.203,19878
11.253,19874
11.303,19796
11.353,21065
11.403,20896
11.453,19821
11.503,20403
11.553,15652
11.603,15704
11.653,16118
11.659,19005
11.709,18768
11.759,18960
11.809,18673
11.859,19278
11.909,19502
11.959,19032
12.009,18612
12.059,18750
12.109,19023
12.159,19346
12.209,19596
12.259,19032
12.309,19622
12.359,19372
12.409,19104
12.459,19021
12.509,19195
12.559,19484
12.609,19089
12.659,19472
12.709,19145
12.759,18843
12.809,19250
12.859,19473
12.909,18600
12.959,19095
13.009,19096
13.059,19200

==> figures/exp/rebalancing/windows_placeholder.csv <==
start_h,end_h
1.000,1.085
2.135,2.243
3.343,3.485
4.585,4.716
5.966,6.066
7.266,7.398
8.648,8.804
10.104,10.253
11.553,11.659

==> figures/exp/scalability/horizann_sweep.csv <==
phase,total_inserted,num_workers_active,insert_ok,insert_attempted,insert_sec,insert_eps,efsearch,router_k,recall,qps,avg_client_ms,search_ok,search_sec,add_worker_ms,add_worker_success,add_worker_message,phase_total_sec,cumulative_insert_sec,cumulative_add_worker_sec,cumulative_total_sec
0,100000000,1,100000000,100000000,3346.76,29879.7,500,10,0.99449,6373.7,779.201,10000,1.56895,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,750,10,0.9969,4427.85,1123.47,10000,2.25843,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,1000,10,0.99806,3417.19,1457.47,10000,2.92638,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,1500,10,0.999,2327.85,2142.1,10000,4.29581,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,2000,10,0.99929,1819.05,2742.96,10000,5.49738,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,3000,10,0.99958,1217.42,4101.36,10000,8.21406,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,5000,10,0.99974,749.533,6664.95,10000,13.3416,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
0,100000000,1,100000000,100000000,3346.76,29879.7,10000,10,0.99978,382.324,13072.1,10000,26.1559,241916.603272,1,Worker added and rebalance completed,3588.67,3346.76,241.917,3588.67
1,200000000,2,100000000,100000000,3650.87,27390.7,500,10,0.99083,9551.39,518.034,10000,1.04697,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,20,0.99229,9214.15,536.953,10000,1.08529,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,30,0.99266,9108.64,543.11,10000,1.09786,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,50,0.99289,8608.36,575.104,10000,1.16166,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,75,0.99301,8476.6,584.148,10000,1.17972,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,100,0.99304,8181.41,605.491,10000,1.22228,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,150,0.99308,7832.93,632.611,10000,1.27666,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,500,200,0.99308,7537.8,657.542,10000,1.32665,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,10,0.99397,6937.26,714.963,10000,1.44149,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,20,0.99544,6764.02,733.474,10000,1.47841,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,30,0.99581,6633.08,748.031,10000,1.50759,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,50,0.99605,6212.1,799.111,10000,1.60976,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,75,0.99617,5979.47,830.406,10000,1.67239,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,100,0.9962,5825.99,852.458,10000,1.71645,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,150,0.99624,5509.53,901.737,10000,1.81504,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,750,200,0.99624,5228.76,938.816,10000,1.9125,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,10,0.99517,5379.68,923.635,10000,1.85885,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,20,0.99664,5116.53,971.449,10000,1.95445,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,30,0.99701,5023.18,989.795,10000,1.99077,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,50,0.99726,4796.06,1036.83,10000,2.08504,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,75,0.99738,4691.51,1059.99,10000,2.13151,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,100,0.99742,4656.33,1068.08,10000,2.14761,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,150,0.99746,4313.75,1153.31,10000,2.31817,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1000,200,0.99746,4288.4,1160.16,10000,2.33187,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,10,0.99623,3887.37,1280.5,10000,2.57243,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,20,0.9977,3590.64,1386.79,10000,2.78502,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,30,0.99807,3472.36,1434.28,10000,2.87989,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,50,0.99832,3388.15,1469.95,10000,2.95146,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,75,0.99844,3360.15,1482.34,10000,2.97606,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,100,0.99848,3192.83,1560.23,10000,3.13202,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,150,0.99852,3018.13,1650.86,10000,3.31331,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,1500,200,0.99852,3030.95,1643.87,10000,3.29929,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,10,0.99665,3050.81,1633.12,10000,3.27782,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,20,0.99812,2946.58,1679.56,10000,3.39377,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,30,0.99849,2772.95,1797.46,10000,3.60627,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,50,0.99874,2686.41,1855.45,10000,3.72245,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,75,0.99886,2626.03,1898.37,10000,3.80804,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,100,0.9989,2551.24,1954.15,10000,3.91967,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,150,0.99894,2368.96,2104.93,10000,4.22126,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,2000,200,0.99894,2356.66,2115.72,10000,4.24329,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,10,0.99703,1971.58,2530.25,10000,5.07207,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,20,0.9985,1982.59,2516.13,10000,5.0439,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,30,0.99887,1895.79,2625.74,10000,5.27483,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,50,0.99912,1768.24,2816.06,10000,5.65534,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,75,0.99924,1767.12,2823.79,10000,5.65892,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,100,0.99928,1739.1,2869.34,10000,5.75011,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,150,0.99932,1609,3101.75,10000,6.21505,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,3000,200,0.99932,1553.68,3212.46,10000,6.43634,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,10,0.99726,1234.6,4044.17,10000,8.09981,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,20,0.99874,1202.14,4153.48,10000,8.31852,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,30,0.99911,1151.7,4335.67,10000,8.68278,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,50,0.99936,1118.7,4463.7,10000,8.93896,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,75,0.99948,1045.14,4778.37,10000,9.5681,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,100,0.99952,1020.53,4893.62,10000,9.79879,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,150,0.99956,991.226,5038.51,10000,10.0885,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,5000,200,0.99956,957.773,5214.63,10000,10.4409,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,10,0.99736,623.167,8017.78,10000,16.0471,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,20,0.99884,616.477,8104.83,10000,16.2212,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,30,0.99921,577.453,8652.99,10000,17.3174,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,50,0.99946,569.715,8770.54,10000,17.5526,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,75,0.99958,534.834,9342.86,10000,18.6974,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,100,0.99962,525.116,9504.33,10000,19.0434,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,150,0.99966,496.264,10069.5,10000,20.1506,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
1,200000000,2,100000000,100000000,3650.87,27390.7,10000,200,0.99966,488.525,10229,10000,20.4698,379627.611155,1,Worker added and rebalance completed,4030.5,6997.63,621.544,7619.17
2,300000000,3,100000000,100000000,3370.98,29665,,,,,,,,613162.428208,1,Worker added and rebalance completed,3984.14,10368.6,1234.71,11603.3
3,400000000,4,100000000,100000000,5022.64,19909.9,,,,,,,,712663.381923,1,Worker added and rebalance completed,5735.3,15391.2,1947.37,17338.6
4,500000000,5,100000000,100000000,4580.95,21829.6,500,10,0.98376,13903.6,354.158,10000,0.719239,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,20,0.98882,12683.9,388.4,10000,0.788403,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,30,0.98966,11980.9,411.45,10000,0.834661,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,50,0.99027,11174.2,441.601,10000,0.894919,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,75,0.99039,10563.3,467.562,10000,0.946676,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,100,0.99051,10088.5,489.764,10000,0.991226,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,150,0.9906,9371.7,527.72,10000,1.06704,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,500,200,0.99061,8941.62,553.371,10000,1.11837,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,10,0.9877,10213.5,483.72,10000,0.979095,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,20,0.99283,9357.14,528.743,10000,1.0687,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,30,0.99368,8830.61,560.387,10000,1.13242,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,50,0.99429,8228.8,601.812,10000,1.21524,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,75,0.99441,7699.82,643.529,10000,1.29873,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,100,0.99453,7314.41,677.792,10000,1.36716,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,150,0.99462,6858.65,723.313,10000,1.45801,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,750,200,0.99463,6528.25,760.156,10000,1.5318,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,10,0.98951,8173.88,605.889,10000,1.22341,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,20,0.99463,7347.59,674.666,10000,1.36099,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,30,0.99548,6904.29,718.37,10000,1.44837,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,50,0.99609,6490.03,764.659,10000,1.54082,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,75,0.99621,5982.01,829.995,10000,1.67168,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,100,0.99633,5780.67,859.194,10000,1.7299,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,150,0.99642,5309.47,935.874,10000,1.88343,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1000,200,0.99643,5063.21,981.698,10000,1.97503,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,10,0.99097,5713.42,869.288,10000,1.75026,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,20,0.99611,5201.71,955.391,10000,1.92245,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,30,0.99696,4706.68,1056.48,10000,2.12464,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,50,0.99757,4386.85,1133.93,10000,2.27954,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,75,0.99769,4447.42,1118.43,10000,2.2485,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,100,0.99781,4080.79,1219.5,10000,2.4505,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,150,0.9979,3819.27,1303.33,10000,2.6183,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,1500,200,0.99791,3584.23,1389.18,10000,2.79,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,10,0.99155,4424.08,1124.36,10000,2.26036,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,20,0.99669,3994.72,1245.75,10000,2.50331,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,30,0.99754,3756.41,1325.16,10000,2.66211,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,50,0.99815,3463.89,1437.69,10000,2.88693,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,75,0.99827,3303.98,1507.49,10000,3.02665,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,100,0.99839,3186.98,1563.03,10000,3.13776,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,150,0.99848,2943.67,1692.8,10000,3.39713,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,2000,200,0.99849,2772.29,1797.73,10000,3.60712,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,10,0.99205,3028.54,1645.2,10000,3.30192,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,20,0.9972,2791.84,1785.11,10000,3.58187,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,30,0.99805,2598.01,1907.09,10000,3.8491,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,50,0.99866,2449.99,2034.97,10000,4.08165,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,75,0.99878,2330,2140.19,10000,4.29185,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,100,0.9989,2235.1,2231.15,10000,4.47408,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,150,0.99899,2073.24,2405.82,10000,4.82337,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,3000,200,0.999,1892.36,2636.36,10000,5.2844,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,10,0.99247,1890.63,2638.76,10000,5.28925,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,20,0.99761,1718.93,2902.9,10000,5.81757,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,30,0.99846,1621.89,3076.92,10000,6.16566,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,50,0.99907,1479.64,3373.25,10000,6.7584,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,75,0.99919,1401.35,3562.07,10000,7.13599,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,100,0.99931,1322.69,3774.48,10000,7.56035,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,150,0.9994,1232.73,4050.24,10000,8.11205,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,5000,200,0.99941,1170.85,4264.69,10000,8.54083,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,10,0.99265,970.729,5144.99,10000,10.3015,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,20,0.99779,862.821,5789.16,10000,11.5899,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,30,0.99864,826.192,6046.05,10000,12.1037,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,50,0.99925,762.022,6555.64,10000,13.123,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,75,0.99937,732.432,6820.85,10000,13.6531,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,100,0.99949,688.306,7258.41,10000,14.5284,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,150,0.99958,657.102,7603.18,10000,15.2183,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
4,500000000,5,100000000,100000000,4580.95,21829.6,10000,200,0.99959,596.595,8375,10000,16.7618,711642.177169,1,Worker added and rebalance completed,5292.59,19972.2,2659.01,22631.2
5,600000000,6,100000000,100000000,4185.63,23891.3,,,,,,,,811497.016144,1,Worker added and rebalance completed,4997.12,24157.8,3470.51,27628.3
6,700000000,7,100000000,100000000,4093.85,24426.9,,,,,,,,824442.323092,1,Worker added and rebalance completed,4918.3,28251.7,4294.95,32546.6
7,800000000,8,100000000,100000000,4036.87,24771.7,,,,,,,,800839.877362,1,Worker added and rebalance completed,4837.71,32288.5,5095.79,37384.3
8,900000000,9,100000000,100000000,4080.78,24505.1,,,,,,,,1000810.281554,1,Worker added and rebalance completed,5081.59,36369.3,6096.6,42465.9
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,10,0.97024,20052,243.86,10000,0.498702,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,20,0.98276,17417.4,281.278,10000,0.57414,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,30,0.98534,15834.2,309.918,10000,0.631545,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,50,0.98637,15274.9,321.48,10000,0.654669,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,75,0.98689,14059.1,349.792,10000,0.711284,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,100,0.98701,13177.4,373.656,10000,0.758873,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,150,0.9871,11693.6,421.791,10000,0.855168,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,500,200,0.9871,11000.8,448.803,10000,0.909023,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,10,0.97518,15394,319.024,10000,0.649605,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,20,0.98777,13408.5,367.171,10000,0.745795,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,30,0.99035,11965,412.056,10000,0.835769,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,50,0.99139,10441.9,473.003,10000,0.957681,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,75,0.99191,9346.21,529.216,10000,1.06995,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,100,0.99203,9957.33,496.318,10000,1.00429,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,150,0.99212,8930.46,554.091,10000,1.11976,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,750,200,0.99212,8382.15,590.738,10000,1.19301,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,10,0.97759,12507,393.954,10000,0.799553,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,20,0.9902,10868.9,454.301,10000,0.920059,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,30,0.99279,10148.5,486.891,10000,0.985372,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,50,0.99383,9266.78,533.705,10000,1.07912,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,75,0.99436,8561.26,578.193,10000,1.16805,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,100,0.99448,8146.4,608.13,10000,1.22754,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,150,0.99457,7170.28,691.55,10000,1.39465,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1000,200,0.99457,6794.23,730.16,10000,1.47184,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,10,0.97968,9153.62,540.413,10000,1.09246,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,20,0.99233,7916.56,625.763,10000,1.26318,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,30,0.99491,7295.31,679.531,10000,1.37074,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,50,0.99596,6568.13,755.437,10000,1.5225,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,75,0.99649,6081.81,816.317,10000,1.64425,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,100,0.99661,5747.66,864.1,10000,1.73984,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,150,0.9967,5245.82,947.3,10000,1.90628,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,1500,200,0.9967,4913.04,1011.86,10000,2.0354,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,10,0.98059,7046.46,703.785,10000,1.41915,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,20,0.99326,6034.02,822.803,10000,1.65727,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,30,0.99586,5682.33,874.137,10000,1.75984,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,50,0.99691,5129.97,968.857,10000,1.94933,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,75,0.99744,4751.04,1046.67,10000,2.1048,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,100,0.99756,4487.14,1108.49,10000,2.22859,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,150,0.99765,4093.27,1215.78,10000,2.44303,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,2000,200,0.99765,3797.22,1311.05,10000,2.6335,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,10,0.98128,5062.46,981.809,10000,1.97532,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,20,0.99398,4303.39,1156.04,10000,2.32375,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,30,0.99659,4011.49,1240.71,10000,2.49284,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,50,0.99765,3645.9,1365.59,10000,2.7428,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,75,0.99818,3350.64,1486.56,10000,2.9845,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,100,0.9983,3116.3,1598.74,10000,3.20893,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,150,0.99839,2830.61,1760.6,10000,3.5328,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,3000,200,0.99839,2648.38,1870.6,10000,3.77589,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,10,0.98188,3167.01,1572.96,10000,3.15755,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,20,0.99459,2590.93,1923.89,10000,3.85962,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,30,0.9972,2293.84,2174,10000,4.35951,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,50,0.99826,2169.34,2299,10000,4.60969,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,75,0.99879,2052.46,2430.26,10000,4.8722,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,100,0.99891,1939.98,2571.49,10000,5.15469,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,150,0.99901,1751.72,2848.64,10000,5.70868,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,5000,200,0.99901,1640.49,3042.04,10000,6.09575,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,10,0.98228,1643.55,3036.34,10000,6.08439,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,20,0.99501,1390.26,3590.61,10000,7.1929,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,30,0.99762,1286.34,3881.21,10000,7.774,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,50,0.99868,1164.94,4286.25,10000,8.5841,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,75,0.99921,1040.85,4797.96,10000,9.60749,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,100,0.99933,988.855,5050.52,10000,10.1127,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,150,0.99943,892.268,5597.85,10000,11.2074,,,,3998.84,40368.2,6096.6,46464.8
9,1000000000,10,100000000,100000000,3998.84,25007.2,10000,200,0.99943,840.982,5939.64,10000,11.8909,,,,3998.84,40368.2,6096.6,46464.8


==> figures/exp/search_performance/harmony_gmm100M.csv <==
nprobe,server_query_seconds,client_e2e_seconds,server_qps,client_e2e_qps,recall_at_10
10,2.853386,197.966614,3504.6,50.5,0.8531
25,6.276598,223.595162,1593.2,44.7,0.9624
50,10.623043,235.849268,941.3,42.4,0.9890
75,15.455714,248.483175,647.0,40.2,0.9948
100,17.330073,258.719469,577.0,38.7,0.9969
125,20.767609,275.994935,481.5,36.2,0.9980
150,24.341425,299.577667,410.8,33.4,0.9985
175,60.525962,351.190278,165.2,28.5,0.9989
200,220.719997,541.894183,45.3,18.5,0.9991
250,227.857885,564.036957,43.9,17.7,0.9994
300,120.087802,502.331445,83.3,19.9,0.9996
350,OOM,OOM,OOM,OOM,OOM
400,OOM,OOM,OOM,OOM,OOM
450,OOM,OOM,OOM,OOM,OOM
500,OOM,OOM,OOM,OOM,OOM

==> figures/exp/search_performance/harmony_sift100M.csv <==
nprobe,server_query_seconds,client_e2e_seconds,server_qps,client_e2e_qps,recall_at_10
10,2.755792,198.529677,3628.7,50.4,0.8303
25,5.069229,216.194246,1972.7,46.3,0.9331
50,10.382342,234.348322,963.2,42.7,0.9729
75,12.896606,238.625825,775.4,41.9,0.9856
100,14.151583,251.415529,706.6,39.8,0.9912
125,14.609378,264.121028,684.5,37.9,0.9938
150,23.707305,312.529771,421.8,32.0,0.9958
175,31.903146,339.906809,313.4,29.4,0.9971
200,165.217652,465.878294,60.5,21.5,0.9979
250,231.458994,579.404834,43.2,17.3,0.9986


==> figures/exp/search_performance/harmony_spacev100M.csv <==
nprobe,server_query_seconds,client_e2e_seconds,server_qps,client_e2e_qps,recall_at_10
10,2.254385,157.199474,4435.8,63.6,0.8261
25,4.714505,180.743052,2121.1,55.3,0.8911
50,8.240536,187.463832,1213.5,53.3,0.9268
75,10.424253,200.381957,959.3,49.9,0.9426
100,13.441220,211.620072,744.0,47.3,0.9526
125,13.930165,238.656897,717.9,41.9,0.9593
150,17.459490,257.608121,572.8,38.8,0.9645
175,66.020627,318.255409,151.5,31.4,0.9683
200,95.276095,405.155790,105.0,24.7,0.9712
250,54.275158,350.086149,184.2,28.6,0.9758
300,246.065753,566.048350,40.6,17.7,0.9789
350,OOM,OOM,OOM,OOM,OOM
400,OOM,OOM,OOM,OOM,OOM
450,OOM,OOM,OOM,OOM,OOM
500,OOM,OOM,OOM,OOM,OOM

==> figures/exp/search_performance/horizann_gmm100M.csv <==
efsearch,router_k,qps,recall_at_10,avg_client_ms
500,10,14179.1,0.9322,349.46
500,20,15054.2,0.9507,327.78
500,30,13412.1,0.9565,367.24
500,50,12365.5,0.9604,398.64
500,75,11557.4,0.9620,426.92
500,100,10681.9,0.9627,462.40
500,150,9590.4,0.9634,515.79
500,200,8834.6,0.9635,560.27
500,300,7799.2,0.9637,635.44
500,500,6902.7,0.9637,718.72
500,1000,5439.9,0.9637,913.30
500,2000,4401.0,0.9637,1130.40
500,5000,3015.6,0.9637,1652.23
750,10,13203.4,0.9447,372.99
750,20,11382.6,0.9634,433.64
750,30,10407.5,0.9692,474.71
750,50,9303.2,0.9732,531.76
750,75,8589.9,0.9749,576.40
750,100,8240.7,0.9756,601.06
750,150,7248.9,0.9763,684.09
750,200,6647.2,0.9764,746.53
750,300,5998.8,0.9765,827.83
750,500,5319.5,0.9766,934.37
750,1000,4406.7,0.9766,1127.69
750,2000,3562.6,0.9766,1397.80
750,5000,2595.4,0.9766,1920.87
1000,10,10848.4,0.9504,455.21
1000,20,9267.8,0.9692,533.80
1000,30,8452.4,0.9751,585.86
1000,50,7602.5,0.9790,652.00
1000,75,7024.2,0.9807,706.15
1000,100,6522.8,0.9814,760.84
1000,150,5792.2,0.9821,857.57
1000,200,5328.6,0.9823,932.67
1000,300,4820.6,0.9824,1031.66
1000,500,4270.7,0.9824,1165.09
1000,1000,3487.8,0.9824,1427.86
1000,2000,3023.8,0.9824,1647.96
1000,5000,2268.4,0.9824,2198.53
1500,10,7989.5,0.9557,620.27
1500,20,6868.2,0.9746,722.40
1500,30,6260.9,0.9805,793.04
1500,50,5654.0,0.9844,878.67
1500,75,5238.6,0.9861,948.79
1500,100,4821.0,0.9869,1031.60
1500,150,4206.9,0.9876,1182.84
1500,200,3969.8,0.9877,1253.90
1500,300,3659.0,0.9878,1360.89
1500,500,3152.0,0.9879,1580.71
1500,1000,2589.6,0.9879,1925.09
1500,2000,2224.3,0.9879,2242.24
1500,5000,1792.6,0.9879,2783.60
2000,10,6435.1,0.9582,771.38
2000,20,5498.5,0.9772,903.78
2000,30,4980.9,0.9831,998.34
2000,50,4417.4,0.9870,1126.23
2000,75,4032.0,0.9887,1234.48
2000,100,3836.7,0.9894,1297.55
2000,150,3349.3,0.9902,1487.18
2000,200,3048.6,0.9903,1634.47
2000,300,2748.6,0.9904,1813.43
2000,500,2450.6,0.9905,2034.68
2000,1000,2022.6,0.9905,2466.46
2000,2000,1777.7,0.9905,2807.13
2000,5000,1517.0,0.9905,3290.25
3000,10,4682.9,0.9603,1062.13
3000,20,4051.4,0.9793,1228.55
3000,30,3661.7,0.9852,1359.82
3000,50,3347.4,0.9892,1486.70
3000,75,2911.8,0.9909,1710.87
3000,100,2670.3,0.9916,1866.82
3000,150,2370.6,0.9924,2103.57
3000,200,2173.1,0.9925,2295.22
3000,300,1942.2,0.9926,2568.83
3000,500,1736.2,0.9927,2874.39
3000,1000,1452.0,0.9927,3437.95
3000,2000,1298.1,0.9927,3846.16
3000,5000,1134.6,0.9927,4401.29
5000,10,3041.9,0.9618,1637.95
5000,20,2555.7,0.9809,1950.81
5000,30,2298.2,0.9868,2169.96
5000,50,2018.0,0.9907,2472.26
5000,75,1817.0,0.9925,2746.20
5000,100,1688.3,0.9932,2955.87
5000,150,1494.4,0.9939,3340.14
5000,200,1403.1,0.9941,3558.08
5000,300,1268.5,0.9942,3935.95
5000,500,1133.8,0.9943,4404.39
5000,1000,976.3,0.9943,5115.80
5000,2000,884.5,0.9943,5647.34
5000,5000,832.1,0.9943,6003.53
10000,10,1759.3,0.9633,2836.31
10000,20,1475.1,0.9825,3384.03
10000,30,1334.1,0.9884,3742.23
10000,50,1172.3,0.9924,4259.61
10000,75,1035.2,0.9941,4824.34
10000,100,933.2,0.9949,5352.52
10000,150,830.2,0.9956,6016.90
10000,200,749.3,0.9957,6667.63
10000,300,666.1,0.9959,7501.11
10000,500,604.5,0.9959,8265.61
10000,1000,530.0,0.9960,9427.52
10000,2000,480.0,0.9960,10412.10
10000,5000,451.2,0.9960,11075.61
20000,10,940.5,0.9646,5310.43
20000,20,759.7,0.9839,6575.95
20000,30,685.0,0.9898,7293.39
20000,50,597.1,0.9938,8368.20
20000,75,523.6,0.9955,9543.88
20000,100,488.4,0.9963,10231.33
20000,150,431.2,0.9970,11588.86
20000,200,386.0,0.9972,12946.13
20000,300,349.1,0.9973,14316.63
20000,500,318.1,0.9974,15713.29
20000,1000,283.8,0.9974,17612.37
20000,2000,261.2,0.9974,19135.34
20000,5000,255.1,0.9974,19595.84
50000,10,410.8,0.9654,12166.30
50000,20,349.2,0.9847,14311.51
50000,30,302.5,0.9907,16520.91
50000,50,259.5,0.9947,19265.30
50000,75,226.6,0.9964,22058.26
50000,100,211.1,0.9972,23685.02
50000,150,185.3,0.9979,26974.89
50000,200,170.4,0.9981,29336.43
50000,300,150.8,0.9982,33148.90
50000,500,135.9,0.9983,36782.12
50000,1000,116.4,0.9983,42937.13
50000,2000,103.9,0.9983,48102.18
50000,5000,102.1,0.9983,48976.33
100000,10,196.3,0.9657,25462.47
100000,20,158.9,0.9850,31455.02
100000,30,143.0,0.9910,34953.49
100000,50,124.6,0.9950,40110.21
100000,75,114.7,0.9968,43586.99
100000,100,108.4,0.9975,46119.88
100000,150,97.8,0.9983,51138.23
100000,200,87.8,0.9984,56932.60
100000,300,79.1,0.9986,63206.69
100000,500,70.8,0.9986,70629.02
100000,1000,60.0,0.9986,83393.73
100000,2000,57.1,0.9986,87581.51
100000,5000,56.4,0.9986,88686.41
200000,10,112.6,0.9660,44409.37
200000,20,92.2,0.9853,54238.52
200000,30,81.0,0.9913,61759.20
200000,50,70.8,0.9953,70639.04
200000,75,61.7,0.9971,81008.87
200000,100,56.6,0.9978,88321.65
200000,150,49.9,0.9986,100190.55
200000,200,45.4,0.9987,110241.74
200000,300,40.6,0.9989,123014.55
200000,500,36.5,0.9989,136967.13
200000,1000,31.2,0.9989,160224.61
200000,2000,28.2,0.9989,177304.26
200000,5000,26.7,0.9989,187393.28

==> figures/exp/search_performance/horizann_sift100M.csv <==
efsearch,router_k,qps,recall_at_10,avg_client_ms
500,10,19918.0,0.9760,247.94
500,20,20447.4,0.9885,241.51
500,30,18908.7,0.9919,261.51
500,50,17492.2,0.9935,282.90
500,75,15942.8,0.9938,310.74
500,100,15717.3,0.9941,315.20
500,150,14553.3,0.9943,340.65
500,200,13627.3,0.9944,363.98
500,300,12954.4,0.9944,383.14
500,500,11168.7,0.9944,441.89
500,1000,8584.5,0.9944,576.64
500,2000,6381.5,0.9944,777.73
500,5000,3863.1,0.9944,1288.51
500,10000,2448.2,0.9944,2036.42
500,20000,1482.0,0.9944,3368.02
500,50000,737.3,0.9944,6775.67
750,10,19804.7,0.9783,246.68
750,20,15863.4,0.9908,309.44
750,30,14294.2,0.9943,344.00
750,50,13257.4,0.9958,371.61
750,75,12343.0,0.9962,399.42
750,100,11768.2,0.9965,418.92
750,150,10824.7,0.9967,456.32
750,200,10365.2,0.9968,476.73
750,300,9823.2,0.9968,503.22
750,500,8731.7,0.9968,565.81
750,1000,6771.3,0.9968,721.21
750,2000,5310.7,0.9968,935.77
750,5000,3420.4,0.9968,1456.04
750,10000,2242.3,0.9968,2224.04
750,20000,1264.2,0.9968,3949.51
750,50000,716.6,0.9968,6971.62
1000,10,16141.2,0.9794,304.17
1000,20,13297.3,0.9919,370.24
1000,30,11910.5,0.9954,414.02
1000,50,10960.0,0.9970,450.46
1000,75,10204.3,0.9974,484.23
1000,100,9794.4,0.9976,504.75
1000,150,8933.9,0.9979,553.89
1000,200,8560.8,0.9979,578.37
1000,300,7964.9,0.9979,622.11
1000,500,7155.3,0.9979,693.10
1000,1000,5725.4,0.9979,867.68
1000,2000,4521.3,0.9979,1100.19
1000,5000,3029.8,0.9979,1644.49
1000,10000,2057.6,0.9979,2424.24
1000,20000,1338.2,0.9979,3730.64
1000,50000,696.3,0.9979,7175.10
1500,10,12201.1,0.9803,403.99
1500,20,9838.1,0.9928,502.43
1500,30,8865.1,0.9963,558.27
1500,50,8044.1,0.9979,615.86
1500,75,7496.5,0.9983,661.41
1500,100,7150.8,0.9985,693.47
1500,150,6544.3,0.9988,758.22
1500,200,6371.0,0.9988,779.05
1500,300,6046.5,0.9988,821.34
1500,500,5351.3,0.9988,928.61
1500,1000,4339.3,0.9988,1146.58
1500,2000,3426.2,0.9988,1453.54
1500,5000,2452.7,0.9988,2032.79
1500,10000,1784.2,0.9988,2796.71
1500,20000,1203.4,0.9988,4148.98
1500,50000,661.0,0.9988,7558.55
2000,10,9627.8,0.9806,513.42
2000,20,7869.4,0.9932,629.50
2000,30,7631.5,0.9967,649.51
2000,50,6840.4,0.9982,726.60
2000,75,6142.9,0.9986,809.62
2000,100,5827.6,0.9989,852.22
2000,150,5329.9,0.9991,932.35
2000,200,5069.4,0.9992,968.96
2000,300,4710.7,0.9992,1054.13
2000,500,4286.4,0.9992,1160.69
2000,1000,3478.9,0.9992,1431.58
2000,2000,2839.6,0.9992,1755.15
2000,5000,2097.3,0.9992,2378.22
2000,10000,1593.1,0.9992,3132.89
2000,20000,1104.8,0.9992,4519.86
2000,50000,629.2,0.9992,7940.94
3000,10,7096.5,0.9809,698.79
3000,20,5811.5,0.9934,854.61
3000,30,5251.8,0.9969,946.40
3000,50,4775.4,0.9985,1041.27
3000,75,4341.4,0.9989,1145.94
3000,100,4162.4,0.9991,1195.52
3000,150,3836.9,0.9994,1297.48
3000,200,3718.8,0.9994,1338.82
3000,300,3418.9,0.9994,1456.66
3000,500,3089.1,0.9994,1612.79
3000,1000,2492.7,0.9994,2000.19
3000,2000,2056.9,0.9994,2425.10
3000,5000,1537.7,0.9994,3245.91
3000,10000,1200.1,0.9994,4160.46
3000,20000,915.5,0.9994,5456.16
3000,50000,572.9,0.9994,8723.03
5000,10,4581.0,0.9811,1085.54
5000,20,3767.1,0.9936,1321.49
5000,30,3433.9,0.9971,1450.27
5000,50,3127.6,0.9987,1592.84
5000,75,2829.7,0.9991,1761.22
5000,100,2723.8,0.9994,1829.89
5000,150,2573.0,0.9996,1937.57
5000,200,2364.4,0.9996,2108.91
5000,300,2187.9,0.9997,2279.62
5000,500,1950.5,0.9997,2557.78
5000,1000,1596.5,0.9997,3126.12
5000,2000,1350.2,0.9997,3697.40
5000,5000,1095.2,0.9997,4559.60
5000,10000,923.0,0.9997,5411.37
5000,20000,739.1,0.9997,6759.18
5000,50000,488.0,0.9997,10240.93
10000,10,2468.9,0.9812,2019.22
10000,20,2110.7,0.9938,2364.44
10000,30,1908.9,0.9973,2616.30
10000,50,1713.6,0.9988,2914.88
10000,75,1529.6,0.9992,3265.92
10000,100,1460.0,0.9995,3421.76
10000,150,1304.9,0.9997,3825.90
10000,200,1205.7,0.9998,4141.28
10000,300,1133.7,0.9998,4404.53
10000,500,965.2,0.9998,5174.67
10000,1000,832.2,0.9998,6002.01
10000,2000,736.3,0.9998,6784.47
10000,5000,625.9,0.9998,7982.99
10000,10000,568.9,0.9998,8784.67
10000,20000,492.9,0.9998,10137.82
10000,50000,364.3,0.9998,13717.92
20000,10,1358.4,0.9812,3675.08
20000,20,1160.9,0.9938,4302.41
20000,30,1054.9,0.9973,4733.77
20000,50,931.6,0.9988,5361.29
20000,75,814.7,0.9992,6119.86
20000,100,768.5,0.9995,6500.44
20000,150,698.5,0.9998,7152.42
20000,200,640.2,0.9998,7804.64
20000,300,572.1,0.9998,8734.22
20000,500,511.1,0.9998,9776.44
20000,1000,435.5,0.9998,11476.36
20000,2000,387.8,0.9998,12886.12
20000,5000,344.5,0.9998,14507.99
20000,10000,325.9,0.9998,15336.23
20000,20000,295.7,0.9998,16900.33
20000,50000,246.0,0.9998,20323.16
50000,10,578.8,0.9813,8632.74
50000,20,482.2,0.9938,10364.17
50000,30,432.4,0.9973,11557.33
50000,50,374.9,0.9989,13329.26
50000,75,341.8,0.9993,14623.69
50000,100,326.4,0.9995,15312.62
50000,150,302.1,0.9998,16547.02
50000,200,277.3,0.9998,18027.64
50000,300,250.8,0.9998,19930.94
50000,500,219.0,0.9998,22824.51
50000,1000,187.2,0.9998,26696.85
50000,2000,172.4,0.9998,29001.18
50000,5000,149.4,0.9998,33471.71
50000,10000,141.9,0.9998,35242.37
50000,20000,137.6,0.9998,36341.76
50000,50000,125.8,0.9998,39729.22
100000,10,277.2,0.9813,18029.67
100000,20,235.2,0.9938,21249.57
100000,30,216.1,0.9974,23134.00
100000,50,193.4,0.9989,25846.30
100000,75,176.6,0.9993,28302.82
100000,100,167.3,0.9996,29880.48
100000,150,152.1,0.9998,32869.31
100000,200,137.1,0.9999,36452.08
100000,300,126.1,0.9999,39638.81
100000,500,110.2,0.9999,45378.88
100000,1000,97.8,0.9999,51131.29
100000,2000,88.8,0.9999,56298.17
100000,5000,79.2,0.9999,63116.66
100000,10000,74.3,0.9999,67299.73
100000,20000,72.4,0.9999,69028.84
100000,50000,70.3,0.9999,71087.85
200000,10,152.8,0.9813,32726.36
200000,20,125.7,0.9939,39776.18
200000,30,113.5,0.9974,44039.76
200000,50,100.9,0.9989,49555.88
200000,75,91.0,0.9993,54964.18
200000,100,85.0,0.9996,58826.38
200000,150,78.3,0.9998,63842.23
200000,200,73.4,0.9999,68146.70
200000,300,68.8,0.9999,72691.21
200000,500,60.2,0.9999,83084.84
200000,1000,52.0,0.9999,96158.88
200000,2000,46.1,0.9999,108429.30
200000,5000,39.6,0.9999,126103.76
200000,10000,37.9,0.9999,131977.87
200000,20000,37.3,0.9999,134054.30
200000,50000,36.6,0.9999,136707.29
500000,10,60.5,0.9813,82635.52
500000,20,48.9,0.9939,102159.08
500000,30,45.0,0.9974,111158.12
500000,50,37.9,0.9989,131830.93
500000,75,32.9,0.9993,152100.24
500000,100,31.6,0.9996,158279.35
500000,150,29.8,0.9998,167797.88
500000,200,28.8,0.9999,173719.82
500000,300,26.2,0.9999,191081.84
500000,500,22.9,0.9999,218773.28
500000,1000,19.4,0.9999,258271.42
500000,2000,17.6,0.9999,283895.65
500000,5000,15.0,0.9999,332398.14
500000,10000,14.9,0.9999,334574.20
500000,20000,15.6,0.9999,320650.99
500000,50000,15.2,0.9999,328468.20


==> figures/exp/search_performance/horizann_sift1b.csv <==
efsearch,router_k,qps,recall_at_10,avg_client_ms
500,10,16690.4,0.9704,296.29
500,20,15364.1,0.9829,321.24
500,30,13817.8,0.9854,356.78
500,50,12740.8,0.9868,386.59
500,75,12144.2,0.9870,405.83
500,100,11847.0,0.9872,416.24
500,150,10765.5,0.9873,458.68
500,200,10111.7,0.9873,488.63
500,300,9261.7,0.9873,534.05
500,500,7873.8,0.9873,629.27
500,1000,6440.3,0.9873,770.54
500,2000,4492.5,0.9873,1107.15
500,5000,2922.8,0.9873,1704.77
500,10000,1905.2,0.9873,2618.64
750,10,13275.6,0.9754,370.87
750,20,11646.0,0.9880,423.54
750,30,10511.4,0.9904,469.87
750,50,9764.0,0.9918,506.25
750,75,9183.6,0.9921,538.71
750,100,8960.8,0.9923,552.22
750,150,8299.3,0.9924,596.65
750,200,7642.9,0.9924,648.45
750,300,6831.7,0.9924,714.86
750,500,6067.2,0.9924,818.38
750,1000,4809.1,0.9924,1033.88
750,2000,3566.7,0.9924,1396.09
750,5000,2473.3,0.9924,2015.86
750,10000,1716.3,0.9924,2907.49
1000,10,11061.7,0.9775,446.16
1000,20,9374.0,0.9902,527.67
1000,30,8674.6,0.9927,570.70
1000,50,7924.7,0.9941,625.19
1000,75,7418.0,0.9944,668.48
1000,100,7140.3,0.9945,694.43
1000,150,6526.1,0.9946,760.44
1000,200,6181.7,0.9946,803.08
1000,300,5675.2,0.9946,875.45
1000,500,4960.9,0.9946,1002.20
1000,1000,3957.2,0.9946,1257.81
1000,2000,2957.4,0.9946,1684.92
1000,5000,2023.3,0.9946,2465.44
1000,10000,1550.6,0.9946,3218.82
1500,10,7842.3,0.9795,631.82
1500,20,6827.9,0.9922,726.49
1500,30,6124.2,0.9947,810.62
1500,50,5720.8,0.9961,868.18
1500,75,5394.4,0.9964,921.20
1500,100,5163.1,0.9965,962.61
1500,150,4650.4,0.9966,1069.32
1500,200,4555.3,0.9966,1091.80
1500,300,4209.5,0.9966,1181.97
1500,500,3616.1,0.9966,1376.82
1500,1000,3061.2,0.9966,1627.57
1500,2000,2302.5,0.9966,2165.75
1500,5000,1739.7,0.9966,2868.33
1500,10000,1301.6,0.9966,3835.51
2000,10,6330.4,0.9803,783.94
2000,20,5363.2,0.9931,926.47
2000,30,4897.4,0.9955,1015.02
2000,50,4432.2,0.9969,1122.18
2000,75,4180.0,0.9972,1190.41
2000,100,4046.9,0.9974,1229.64
2000,150,3792.6,0.9975,1312.51
2000,200,3568.3,0.9975,1395.41
2000,300,3224.3,0.9975,1544.91
2000,500,2934.7,0.9975,1697.90
2000,1000,2309.7,0.9975,2147.86
2000,2000,1853.5,0.9975,2691.88
2000,5000,1417.9,0.9975,3520.51
2000,10000,1132.0,0.9975,4411.32
3000,10,4463.8,0.9812,1114.32
3000,20,3819.5,0.9939,1303.25
3000,30,3463.9,0.9964,1437.76
3000,50,3196.7,0.9978,1558.22
3000,75,3013.2,0.9981,1653.48
3000,100,2834.1,0.9983,1758.42
3000,150,2616.8,0.9983,1904.85
3000,200,2465.3,0.9984,2022.33
3000,300,2272.2,0.9984,2194.82
3000,500,2023.1,0.9984,2465.65
3000,1000,1717.1,0.9984,2906.13
3000,2000,1363.0,0.9984,3662.49
3000,5000,1075.7,0.9984,4642.14
3000,10000,926.3,0.9984,5391.95
5000,10,2832.1,0.9819,1759.44
5000,20,2401.1,0.9946,2076.49
5000,30,2296.2,0.9971,2171.76
5000,50,2054.6,0.9985,2427.75
5000,75,1840.6,0.9988,2710.55
5000,100,1818.8,0.9989,2743.19
5000,150,1652.6,0.9990,3019.62
5000,200,1531.1,0.9991,3259.78
5000,300,1419.8,0.9991,3516.00
5000,500,1244.7,0.9991,4011.30
5000,1000,1064.6,0.9991,4690.58
5000,2000,895.5,0.9991,5577.78
5000,5000,747.4,0.9991,6683.87
5000,10000,631.0,0.9991,7918.47
10000,10,1460.1,0.9823,3418.54
10000,20,1277.1,0.9950,3909.29
10000,30,1188.4,0.9975,4201.47
10000,50,1031.0,0.9989,4843.67
10000,75,953.4,0.9992,5238.47
10000,100,918.5,0.9994,5437.67
10000,150,846.3,0.9994,5902.39
10000,200,801.8,0.9995,6230.51
10000,300,727.4,0.9995,6868.22
10000,500,648.8,0.9995,7700.32
10000,1000,549.3,0.9995,9096.49
10000,2000,486.7,0.9995,10267.99
10000,5000,403.3,0.9995,12391.17
10000,10000,369.5,0.9995,13525.33
20000,10,747.5,0.9825,6683.07
20000,20,650.6,0.9952,7679.47
20000,30,595.7,0.9977,8386.90
20000,50,531.2,0.9991,9407.26
20000,75,494.7,0.9994,10100.82
20000,100,475.2,0.9995,10516.71
20000,150,434.2,0.9996,11508.30
20000,200,405.9,0.9996,12311.43
20000,300,369.9,0.9996,13509.73
20000,500,335.5,0.9997,14897.02
20000,1000,290.6,0.9997,17198.71
20000,2000,251.6,0.9997,19852.74
20000,5000,216.9,0.9997,23046.94
20000,10000,205.1,0.9997,24367.30
50000,10,322.7,0.9826,15487.09
50000,20,272.0,0.9953,18376.92
50000,30,249.9,0.9978,20001.70
50000,50,224.7,0.9992,22244.81
50000,75,209.5,0.9995,23863.97
50000,100,197.5,0.9997,25311.40
50000,150,178.7,0.9997,27967.17
50000,200,168.2,0.9998,29728.80
50000,300,154.3,0.9998,32398.95
50000,500,138.0,0.9998,36236.24
50000,1000,117.3,0.9998,42605.47
50000,2000,105.1,0.9998,47576.91
50000,5000,90.6,0.9998,55163.62
50000,10000,87.3,0.9998,57256.84
100000,10,162.9,0.9827,30687.28
100000,20,139.6,0.9954,35813.06
100000,30,126.6,0.9979,39477.44
100000,50,114.4,0.9993,43713.63
100000,75,105.2,0.9996,47531.12
100000,100,98.3,0.9998,50849.54
100000,150,88.9,0.9998,56241.73
100000,200,81.9,0.9999,61055.80
100000,300,74.1,0.9999,67470.08
100000,500,66.6,0.9999,75040.82
100000,1000,57.3,0.9999,87285.74
100000,2000,51.7,0.9999,96622.59
100000,5000,46.6,0.9999,107386.10
100000,10000,44.7,0.9999,111763.68

==> figures/exp/search_performance/horizann_spacev100M.csv <==
efsearch,router_k,qps,recall_at_10,avg_client_ms
500,10,17934.3,0.9020,275.60
500,20,18950.5,0.9282,259.49
500,30,17089.1,0.9378,286.66
500,50,15487.2,0.9445,317.13
500,75,14547.9,0.9480,338.03
500,100,13660.2,0.9502,360.47
500,150,12364.5,0.9533,398.63
500,200,11779.4,0.9547,418.80
500,300,11194.7,0.9563,441.00
500,500,10113.4,0.9578,488.72
500,1000,8079.6,0.9603,613.08
500,2000,6248.6,0.9608,794.63
500,5000,3911.8,0.9608,1272.57
500,10000,2461.4,0.9608,2025.66
500,20000,1466.6,0.9608,3403.68
500,50000,745.3,0.9608,6702.85
750,10,19200.5,0.9080,254.76
750,20,15087.5,0.9346,325.71
750,30,13144.6,0.9443,374.84
750,50,11845.3,0.9511,416.39
750,75,11257.8,0.9548,438.49
750,100,10627.5,0.9569,464.80
750,150,9846.0,0.9600,502.28
750,200,9151.7,0.9615,540.69
750,300,8538.8,0.9631,578.86
750,500,7816.5,0.9647,633.51
750,1000,6541.9,0.9672,758.79
750,2000,5207.8,0.9677,954.70
750,5000,3457.6,0.9677,1440.42
750,10000,2289.4,0.9677,2178.36
750,20000,1410.1,0.9677,3540.34
750,50000,706.3,0.9677,7073.96
1000,10,15568.1,0.9113,315.37
1000,20,12226.6,0.9381,403.26
1000,30,10892.1,0.9479,453.35
1000,50,9697.3,0.9547,510.15
1000,75,9191.7,0.9584,538.41
1000,100,8579.8,0.9606,577.18
1000,150,7808.1,0.9637,634.85
1000,200,7400.4,0.9652,670.22
1000,300,6716.2,0.9668,738.87
1000,500,6110.0,0.9684,812.67
1000,1000,5100.2,0.9710,974.82
1000,2000,4044.0,0.9715,1230.73
1000,5000,2934.2,0.9715,1698.46
1000,10000,2118.7,0.9715,2354.35
1000,20000,1324.0,0.9715,3770.99
1000,50000,711.8,0.9715,7018.92
1500,10,11517.2,0.9148,428.58
1500,20,9127.4,0.9418,542.20
1500,30,7987.6,0.9516,620.45
1500,50,7156.4,0.9585,693.01
1500,75,6687.1,0.9622,742.05
1500,100,6296.6,0.9644,788.42
1500,150,5700.3,0.9677,871.71
1500,200,5416.5,0.9692,917.58
1500,300,5078.5,0.9708,978.93
1500,500,4663.7,0.9724,1066.59
1500,1000,4091.2,0.9749,1216.52
1500,2000,3435.2,0.9754,1449.85
1500,5000,2588.3,0.9755,1926.11
1500,10000,1855.9,0.9755,2688.53
1500,20000,1237.0,0.9755,4036.48
1500,50000,661.5,0.9755,7552.68
2000,10,9134.9,0.9171,541.60
2000,20,7199.7,0.9441,688.90
2000,30,6354.6,0.9540,781.28
2000,50,5694.7,0.9610,872.47
2000,75,5186.6,0.9648,958.44
2000,100,4882.1,0.9670,1018.62
2000,150,4462.6,0.9702,1114.78
2000,200,4230.9,0.9718,1176.18
2000,300,4030.4,0.9734,1234.95
2000,500,3801.9,0.9750,1308.17
2000,1000,3255.8,0.9775,1528.82
2000,2000,2794.9,0.9780,1783.56
2000,5000,2190.0,0.9781,2277.52
2000,10000,1650.8,0.9781,3023.21
2000,20000,1143.5,0.9781,4367.03
2000,50000,650.4,0.9781,7682.09
3000,10,6503.9,0.9199,763.01
3000,20,5091.1,0.9471,976.44
3000,30,4421.6,0.9571,1125.21
3000,50,3930.6,0.9641,1266.53
3000,75,3618.8,0.9679,1376.15
3000,100,3450.9,0.9701,1443.26
3000,150,3210.0,0.9733,1552.08
3000,200,3025.9,0.9749,1646.78
3000,300,2772.4,0.9766,1797.98
3000,500,2566.0,0.9782,1943.07
3000,1000,2213.8,0.9808,2253.03
3000,2000,2019.4,0.9813,2470.32
3000,5000,1681.3,0.9813,2968.21
3000,10000,1333.2,0.9813,3744.88
3000,20000,978.8,0.9813,5103.06
3000,50000,599.4,0.9813,8335.54
5000,10,3988.7,0.9226,1247.97
5000,20,3163.2,0.9500,1575.12
5000,30,2795.8,0.9601,1782.88
5000,50,2477.3,0.9671,2012.80
5000,75,2246.2,0.9709,2220.36
5000,100,2128.4,0.9732,2343.66
5000,150,1960.8,0.9764,2544.50
5000,200,1877.4,0.9781,2657.79
5000,300,1747.2,0.9798,2856.17
5000,500,1606.1,0.9814,3107.55
5000,1000,1434.3,0.9840,3480.50
5000,2000,1349.3,0.9846,3700.12
5000,5000,1187.0,0.9846,4206.74
5000,10000,1003.1,0.9846,4978.97
5000,20000,777.4,0.9846,6425.84
5000,50000,513.6,0.9846,9729.67
10000,10,2064.5,0.9254,2416.30
10000,20,1681.3,0.9529,2968.33
10000,30,1467.4,0.9630,3401.64
10000,50,1289.1,0.9701,3873.02
10000,75,1188.0,0.9739,4203.23
10000,100,1097.2,0.9762,4551.38
10000,150,1029.8,0.9795,4849.95
10000,200,964.3,0.9811,5179.87
10000,300,890.8,0.9828,5607.69
10000,500,826.0,0.9845,6047.65
10000,1000,757.8,0.9871,6592.36
10000,2000,707.0,0.9877,7066.24
10000,5000,648.0,0.9877,7710.95
10000,10000,600.7,0.9877,8317.63
10000,20000,516.4,0.9877,9677.06
10000,50000,381.9,0.9877,13085.47
20000,10,1069.6,0.9280,4669.16
20000,20,840.2,0.9556,5945.35
20000,30,738.2,0.9658,6767.66
20000,50,652.6,0.9729,7656.62
20000,75,589.1,0.9767,8481.86
20000,100,547.6,0.9790,9125.13
20000,150,504.4,0.9823,9907.86
20000,200,477.9,0.9840,10456.16
20000,300,444.1,0.9857,11253.70
20000,500,411.9,0.9874,12132.95
20000,1000,376.4,0.9900,13275.84
20000,2000,357.1,0.9906,13996.92
20000,5000,343.2,0.9906,14564.60
20000,10000,326.7,0.9906,15298.46
20000,20000,299.1,0.9906,16709.32
20000,50000,254.7,0.9906,19628.67
50000,10,447.4,0.9300,11170.96
50000,20,354.8,0.9578,14087.81
50000,30,308.0,0.9680,16228.76
50000,50,271.6,0.9751,18400.88
50000,75,249.3,0.9790,20053.97
50000,100,234.8,0.9813,21289.70
50000,150,217.9,0.9846,22938.52
50000,200,206.9,0.9862,24156.92
50000,300,194.3,0.9880,25733.90
50000,500,175.8,0.9897,28440.14
50000,1000,158.3,0.9923,31589.08
50000,2000,151.6,0.9929,32984.03
50000,5000,148.7,0.9929,33610.29
50000,10000,145.2,0.9929,34433.71
50000,20000,137.0,0.9929,36494.06
50000,50000,126.6,0.9929,39489.93
100000,10,222.7,0.9311,22443.03
100000,20,178.3,0.9589,28033.37
100000,30,156.8,0.9691,31881.43
100000,50,139.4,0.9763,35850.40
100000,75,126.3,0.9802,39570.17
100000,100,119.9,0.9824,41712.16
100000,150,109.4,0.9857,45701.21
100000,200,101.8,0.9874,49097.45
100000,300,94.4,0.9891,52968.42
100000,500,88.0,0.9908,56832.87
100000,1000,80.3,0.9935,62239.95
100000,2000,76.9,0.9940,65031.51
100000,5000,75.5,0.9941,66212.48
100000,10000,75.0,0.9941,66683.09
100000,20000,73.0,0.9941,68485.71
100000,50000,70.1,0.9941,71353.74
200000,10,115.9,0.9318,43126.56
200000,20,91.2,0.9596,54814.64
200000,30,81.3,0.9698,61519.11
200000,50,71.6,0.9770,69826.62
200000,75,63.9,0.9810,78201.30
200000,100,59.4,0.9832,84098.97
200000,150,55.1,0.9865,90757.99
200000,200,51.8,0.9882,96497.57
200000,300,48.9,0.9899,102192.06
200000,500,45.6,0.9916,109696.66
200000,1000,40.8,0.9943,122609.34
200000,2000,38.8,0.9948,128767.65
200000,5000,38.8,0.9948,128947.59
200000,10000,38.8,0.9948,129018.98
200000,20000,37.1,0.9948,134756.58
200000,50000,36.6,0.9948,136680.45
500000,10,47.9,0.9327,104451.22
500000,20,37.3,0.9605,133973.94
500000,30,32.6,0.9707,153380.08
500000,50,28.5,0.9779,175151.59
500000,75,26.2,0.9819,191151.80
500000,100,24.8,0.9841,201331.28
500000,150,22.8,0.9875,219137.58
500000,200,21.6,0.9891,231727.14
500000,300,19.8,0.9909,252980.78
500000,500,18.2,0.9926,274986.96
500000,1000,16.8,0.9953,297770.95
500000,2000,16.0,0.9958,312732.05
500000,5000,16.3,0.9958,305971.01
500000,10000,15.7,0.9958,319134.97
500000,20000,15.3,0.9958,326922.05
500000,50000,14.5,0.9958,344331.37


==> figures/exp/search_performance/horizann_spacev1b.csv <==
efsearch,router_k,qps,recall_at_10,avg_client_ms
500,10,8478.7,0.8519,586.18
500,20,16654.2,0.8747,295.40
500,30,14765.6,0.8809,332.50
500,50,13122.3,0.8867,374.93
500,75,12401.1,0.8887,397.11
500,100,11637.3,0.8900,423.48
500,150,10797.7,0.8926,457.01
500,200,10271.2,0.8936,480.72
500,300,9189.5,0.8947,537.98
500,500,8319.8,0.8958,594.99
500,1000,6580.6,0.8972,753.81
500,2000,4225.2,0.8974,1177.35
500,5000,2906.5,0.8974,1714.14
500,10000,2081.4,0.8974,2396.12
500,20000,1370.4,0.8974,3642.52
500,50000,705.8,0.8974,7078.07
750,10,16769.1,0.8581,292.04
750,20,12699.0,0.8812,387.68
750,30,11275.7,0.8874,437.34
750,50,10103.6,0.8933,488.76
750,75,9419.1,0.8953,524.72
750,100,8994.6,0.8966,549.79
750,150,8252.3,0.8992,599.79
750,200,7868.7,0.9002,629.35
750,300,7127.8,0.9013,693.63
750,500,6401.1,0.9024,774.99
750,1000,5051.7,0.9038,983.67
750,2000,3699.9,0.9040,1345.31
750,5000,2658.9,0.9040,1874.40
750,10000,1763.0,0.9040,2830.00
750,20000,1214.8,0.9040,4109.64
750,50000,690.2,0.9040,7237.58
1000,10,13597.1,0.8620,361.56
1000,20,10420.5,0.8851,473.66
1000,30,9402.0,0.8914,525.66
1000,50,8158.2,0.8974,606.75
1000,75,7753.0,0.8995,638.79
1000,100,7277.8,0.9009,680.93
1000,150,6641.9,0.9036,746.75
1000,200,6435.3,0.9046,770.85
1000,300,5904.5,0.9057,840.72
1000,500,5300.5,0.9069,937.21
1000,1000,4279.1,0.9083,1162.37
1000,2000,3145.3,0.9085,1583.55
1000,5000,2427.8,0.9085,2053.38
1000,10000,1730.8,0.9085,2882.82
1000,20000,1154.4,0.9085,4325.01
1000,50000,665.3,0.9085,7509.67
1500,10,9627.1,0.8668,513.22
1500,20,7600.3,0.8899,651.75
1500,30,6789.5,0.8964,730.32
1500,50,5889.6,0.9024,842.85
1500,75,5526.6,0.9045,898.61
1500,100,5169.0,0.9059,961.24
1500,150,4776.8,0.9086,1040.60
1500,200,4499.8,0.9097,1105.04
1500,300,4181.1,0.9108,1189.75
1500,500,3813.8,0.9120,1304.91
1500,1000,3174.0,0.9134,1569.20
1500,2000,2577.7,0.9136,1933.62
1500,5000,1958.6,0.9136,2546.72
1500,10000,1498.0,0.9136,3331.81
1500,20000,1090.3,0.9136,4579.68
1500,50000,642.1,0.9136,7780.53
2000,10,7497.8,0.8692,660.72
2000,20,5864.5,0.8925,846.45
2000,30,5287.7,0.8990,939.47
2000,50,4590.9,0.9051,1083.02
2000,75,4315.9,0.9073,1152.49
2000,100,4059.8,0.9087,1225.54
2000,150,3707.6,0.9114,1342.59
2000,200,3563.5,0.9124,1394.99
2000,300,3265.7,0.9136,1524.36
2000,500,2999.9,0.9148,1660.64
2000,1000,2474.5,0.9162,2014.53
2000,2000,2199.4,0.9164,2267.32
2000,5000,1718.2,0.9164,2903.84
2000,10000,1423.5,0.9164,3506.46
2000,20000,985.9,0.9164,5065.27
2000,50000,590.3,0.9164,8463.79
3000,10,5213.7,0.8722,952.85
3000,20,4002.9,0.8958,1243.02
3000,30,3589.0,0.9024,1387.02
3000,50,3173.7,0.9085,1569.37
3000,75,2909.7,0.9107,1712.42
3000,100,2746.0,0.9121,1814.84
3000,150,2525.5,0.9149,1973.74
3000,200,2410.6,0.9159,2068.13
3000,300,2249.1,0.9170,2217.04
3000,500,2027.7,0.9183,2459.93
3000,1000,1766.5,0.9197,2824.29
3000,2000,1583.9,0.9200,3150.56
3000,5000,1313.1,0.9200,3801.70
3000,10000,1129.4,0.9200,4420.90
3000,20000,827.4,0.9200,6037.01
3000,50000,555.8,0.9200,8989.56
5000,10,3130.2,0.8755,1591.24
5000,20,2550.4,0.8991,1954.30
5000,30,2276.3,0.9057,2190.48
5000,50,1940.2,0.9119,2570.95
5000,75,1841.6,0.9141,2708.89
5000,100,1695.7,0.9156,2942.64
5000,150,1573.5,0.9183,3171.52
5000,200,1470.7,0.9194,3393.54
5000,300,1419.0,0.9205,3517.57
5000,500,1264.5,0.9217,3948.10
5000,1000,1109.5,0.9232,4500.62
5000,2000,1007.3,0.9233,4957.74
5000,5000,896.9,0.9234,5568.80
5000,10000,773.6,0.9234,6456.91
5000,20000,640.8,0.9234,7796.39
5000,50000,449.5,0.9234,11116.21
10000,10,1609.5,0.8787,3100.41
10000,20,1268.9,0.9026,3934.31
10000,30,1127.2,0.9092,4429.55
10000,50,970.1,0.9153,5147.90
10000,75,908.1,0.9176,5499.75
10000,100,844.4,0.9190,5915.66
10000,150,770.7,0.9218,6481.70
10000,200,730.7,0.9229,6836.74
10000,300,677.7,0.9240,7371.61
10000,500,637.2,0.9253,7840.47
10000,1000,579.3,0.9267,8625.30
10000,2000,527.2,0.9270,9477.11
10000,5000,485.9,0.9270,10285.09
10000,10000,453.9,0.9270,11009.89
10000,20000,406.6,0.9270,12292.36
10000,50000,313.8,0.9270,15929.93
20000,10,784.8,0.8809,6365.00
20000,20,616.0,0.9049,8110.42
20000,30,555.8,0.9114,8990.07
20000,50,480.8,0.9176,10392.77
20000,75,442.0,0.9199,11305.09
20000,100,413.5,0.9214,12083.21
20000,150,382.0,0.9242,13083.37
20000,200,364.3,0.9253,13717.75
20000,300,340.0,0.9264,14698.52
20000,500,312.0,0.9277,16020.66
20000,1000,284.6,0.9291,17564.13
20000,2000,271.0,0.9293,18441.01
20000,5000,255.5,0.9294,19560.53
20000,10000,247.0,0.9294,20236.08
20000,20000,229.0,0.9294,21826.58
20000,50000,199.8,0.9294,25013.09
50000,10,308.3,0.8833,16209.38
50000,20,243.4,0.9074,20536.99
50000,30,217.8,0.9140,22951.42
50000,50,188.8,0.9203,26478.09
50000,75,177.1,0.9226,28232.84
50000,100,165.4,0.9241,30230.62
50000,150,151.8,0.9269,32934.77
50000,200,147.1,0.9280,33986.59
50000,300,137.8,0.9291,36283.84
50000,500,128.0,0.9303,39068.62
50000,1000,117.6,0.9318,42512.21
50000,2000,111.1,0.9320,44987.87
50000,5000,107.9,0.9320,46317.72
50000,10000,105.7,0.9320,47312.37
50000,20000,103.4,0.9320,48340.82
50000,50000,95.5,0.9320,52355.87
100000,10,154.4,0.8836,32384.10
100000,20,123.6,0.9077,40460.43
100000,30,110.5,0.9144,45225.09
100000,50,96.4,0.9207,51877.68
100000,75,88.2,0.9230,56699.72
100000,100,83.3,0.9245,59999.14
100000,150,76.2,0.9273,65645.56
100000,200,72.6,0.9284,68841.99
100000,300,67.8,0.9295,73729.27
100000,500,62.4,0.9307,80128.44
100000,1000,57.0,0.9322,87689.32
100000,2000,54.0,0.9324,92548.39
100000,5000,53.0,0.9324,94395.45
100000,10000,52.6,0.9324,95048.18
100000,20000,52.3,0.9324,95619.37
100000,50000,50.0,0.9324,99926.41
200000,10,76.3,0.8852,65564.37
200000,20,60.2,0.9094,83069.88
200000,30,54.4,0.9160,91971.26
200000,50,47.9,0.9222,104396.07
200000,75,42.9,0.9246,116679.11
200000,100,40.7,0.9261,122816.45
200000,150,37.8,0.9290,132373.20
200000,200,36.4,0.9301,137490.84
200000,300,33.7,0.9312,148309.71
200000,500,31.1,0.9325,160515.84
200000,1000,28.2,0.9340,177282.68
200000,2000,26.7,0.9342,187423.38
200000,5000,25.9,0.9342,193218.70
200000,10000,25.7,0.9342,194215.82
200000,20000,26.0,0.9342,192268.02
200000,50000,25.0,0.9342,199628.44
500000,10,31.2,0.8866,160026.16
500000,20,24.6,0.9108,203117.77
500000,30,21.8,0.9174,228899.57
500000,50,19.1,0.9237,262045.97
500000,75,17.4,0.9261,287752.37
500000,100,16.5,0.9276,303719.45
500000,150,15.1,0.9303,332177.52
500000,200,14.1,0.9315,353567.78
500000,300,13.1,0.9326,381087.20
500000,500,12.3,0.9339,407077.11
500000,1000,11.2,0.9353,448391.61
500000,2000,10.5,0.9355,476116.79
500000,5000,10.1,0.9355,492718.80
500000,10000,10.2,0.9355,489734.65
500000,20000,10.3,0.9355,487581.95
500000,50000,10.2,0.9355,491038.17

==> figures/exp/search_performance/sptag_gmm100M.csv <==
internal_result_num,max_check,qps,recall_at_10,avg_ms,p99_ms,incomplete
8,4096,11917.1,0.6431,5.134,8.410,0
16,4096,11509.2,0.7614,5.337,7.409,0
32,4096,8467.9,0.8675,7.308,10.186,0
48,4096,6536.5,0.9154,9.538,13.247,0
64,4096,5372.5,0.9415,11.661,16.020,0
96,4096,3899.6,0.9663,16.138,21.168,0
128,4096,3055.9,0.9783,20.675,26.226,0
192,4096,2113.6,0.9885,29.978,36.278,0
256,4096,1626.5,0.9934,39.045,47.183,0
384,4096,1116.1,0.9966,56.992,68.109,0
512,4096,853.4,0.9980,74.632,89.117,0
768,4096,579.7,0.9991,109.960,130.542,0
1024,4096,441.6,0.9995,144.447,172.675,0
1536,4096,300.6,0.9998,212.317,249.010,0
2048,4096,227.9,0.9998,280.118,326.428,0

==> figures/exp/search_performance/sptag_sift100M.csv <==
internal_result_num,max_check,qps,recall_at_10,avg_ms,p99_ms,incomplete
8,4096,12490.4,0.8041,4.880,8.661,0
16,4096,12348.3,0.8967,4.946,14.875,0
24,4096,11240.3,0.9351,5.452,17.813,0
32,4096,9741.3,0.9545,6.349,16.748,0
48,4096,7976.6,0.9745,7.769,18.279,0
64,4096,6743.7,0.9834,9.273,12.979,0
96,4096,4862.0,0.9915,12.889,17.135,0
128,4096,3832.8,0.9949,16.456,21.742,0
192,4096,2640.0,0.9976,23.924,31.849,0
256,4096,2008.5,0.9987,31.534,40.226,0

==> figures/exp/search_performance/sptag_spacev100M.csv <==
internal_result_num,max_check,qps,recall_at_10,avg_ms,p99_ms,incomplete
8,4096,12736.7,0.8396,4.784,6.752,0
16,4096,13189.8,0.8867,4.626,7.302,0
32,4096,11870.1,0.9179,5.158,6.724,0
48,4096,9560.9,0.9318,6.426,8.008,0
64,4096,7520.4,0.9396,8.249,9.974,0
96,4096,5290.5,0.9488,11.840,13.747,0
128,4096,4043.1,0.9543,15.569,18.603,0
192,4096,2756.0,0.9610,22.952,26.572,0
256,4096,2087.4,0.9664,30.339,35.291,0
384,4096,1413.5,0.9734,44.952,53.239,0
512,4096,1068.3,0.9781,59.576,68.970,0
768,4096,718.7,0.9834,88.659,102.912,0
1024,4096,542.4,0.9863,117.580,135.922,0
1536,4096,365.3,0.9890,174.859,201.139,0
2048,4096,275.9,0.9906,231.547,265.708,0
